Ultra-Diffuse Galaxies (UDGs) with Hyper Suprime-Cam I: Revised Catalog of Coma Cluster UDGs

This is the first in a series of papers on the properties of ultra-diffuse galaxies (UDGs) in clusters of galaxies. We present an updated catalog of UDGs in the Coma cluster using \textit{g}- and \textit{r}-band images obtained with Hyper Suprime-Cam (HSC) of the Subaru telescope. We develop a method to find UDGs even in the presence of contaminating objects, such as halos and background galaxies. This study expands upon our previous works that covered about half the area of the Coma cluster. The HSC observations covered the whole Coma cluster up to the virial radius and beyond (an area twice larger than the previous studies) and doubled the numbers of UDGs ($r_{\rm eff, r} \geq 1.5$ kpc) and sub-UDGs ($1.0 \leq r_{\rm eff, r} < 1.5$ kpc) to 774 and 729 respectively. The new UDGs show internal properties consistent with those of the previous studies (e.g., S\'ersic index of approximately 1), and are distributed across the cluster, with a concentration around the cluster center. The whole cluster coverage clearly revealed an excess of their distribution toward the east to south-west direction along the cluster center, where Coma connects to the large scale structure, and where a known substructure exists (the NGC4839 subgroup). The alignment of the UDG distribution along the large scale structure around Coma supports the interpretation that most of them lie at the distance of the Coma cluster and the NGC4839 subgroup.

==> table1.dat <==
   1 13 07 47.669 +27 35 06.79 19.91  1.606 0.87 0.76  -6.89                                 20.48  1.717 0.70  -6.32        0.63
   2 13 07 52.310 +28 04 35.11 21.47  1.064 1.08 0.64 -71.73                                 22.00  1.067 0.66 -72.02        0.54
   3 13 07 44.208 +28 07 24.85 21.12  1.084 1.15 0.70  19.16                                 21.55  0.991 0.72  20.23        0.42
   4 13 07 26.842 +28 10 26.47 20.39  1.976 0.91 0.83  10.73                                 21.03  1.833 0.92  20.22        0.60
   5 13 07 34.334 +28 09 29.16 21.82  1.012 0.80 0.88 -19.94                                 22.37  1.019 0.86 -20.82        0.54
   6 13 07 57.754 +28 09 50.65 20.51  1.583 0.80 0.53  -8.71                                 21.02  1.593 0.53 -10.11        0.52
   7 13 07 21.962 +28 16 22.26 18.91  3.069 1.11 0.47 -48.04 13 07 21.960 +28 16 22.04 24.45 19.48  3.036 0.47 -48.32 25.03  0.57
   8 13 07 34.303 +28 21 14.80 20.71  2.151 0.71 0.79 -70.30                                 21.29  2.037 0.83 -66.04        0.53
   9 13 08 01.130 +28 21 55.37 21.75  1.174 0.51 0.88  27.90                                 22.04  1.327 0.83  38.45        0.42
  10 13 06 46.699 +27 24 00.25 21.91  1.858 0.88 0.33 -80.26                                 22.59  1.624 0.34 -77.51        0.66
  11 13 06 57.096 +27 47 05.32 21.72  1.064 0.95 0.88   0.77                                 22.24  1.083 0.86  -3.30        0.54
  12 13 06 45.523 +27 59 44.20 20.91  1.809 1.28 0.92  21.30                                 21.43  1.835 0.91  23.34        0.54
  13 13 06 36.029 +28 00 08.03 21.89  1.132 0.87 0.71 -87.74                                 22.39  1.127 0.73  86.22        0.52
  14 13 06 54.103 +28 06 52.74 21.51  1.705 0.76 0.54  -9.46 13 06 54.055 +28 06 52.67 24.77 21.97  1.702 0.55 -13.79 24.67  0.45
  15 13 06 58.721 +28 08 36.35 21.87  1.351 0.82 0.73 -84.73                                 22.33  1.365 0.71 -77.14        0.49
  16 13 07 13.766 +28 14 56.08 21.20  1.287 0.78 0.65  81.48                                 21.62  1.202 0.65  79.40        0.39
  17 13 06 39.187 +28 16 50.56 20.64  1.813 0.92 0.54  52.22                                 21.18  1.827 0.54  52.91        0.55
  18 13 06 21.458 +27 16 06.46 20.44  2.005 0.57 0.84  -3.77                                 20.91  2.025 0.84  -9.71        0.50
  19 13 06 22.625 +27 22 49.84 21.11  1.187 1.15 0.88  -1.89                                 21.70  1.177 0.82   2.68        0.56
  20 13 06 10.260 +27 29 41.39 20.26  1.173 1.02 0.92  66.34                                 20.79  1.189 0.90  65.66        0.55
  21 13 06 11.450 +27 30 33.41 19.91  1.957 0.81 0.90 -15.67 13 06 11.422 +27 30 33.52 24.67 20.46  1.982 0.88 -12.47 25.09  0.56
  22 13 06 13.745 +27 31 16.03 20.88  1.898 0.82 0.74  11.31 13 06 13.726 +27 31 15.82 25.73 21.42  1.976 0.68  13.90 26.25  0.54
  23 13 06 11.563 +27 32 17.52 20.37  1.633 0.92 0.55  33.29                                 20.97  1.585 0.55  33.99        0.59
  24 13 06 15.732 +27 35 00.38 19.42  2.893 0.68 0.88 -63.36                                 19.99  2.861 0.90 -63.06        0.58
  25 13 05 33.298 +27 36 46.33 22.00  1.129 0.60 0.59 -67.29                                 22.52  1.135 0.59 -69.24        0.52
  26 13 05 49.294 +27 42 33.34 17.14  6.641 1.15 0.61 -37.56                                 17.59  6.184 0.61 -38.38        0.35
  27 13 05 46.178 +27 46 57.72 20.86  1.435 0.89 0.91 -69.54                                 21.54  1.504 0.85 -62.69        0.69
  28 13 06 04.805 +27 48 03.38 20.64  2.300 0.72 0.58  74.62                                 21.12  2.294 0.58  74.31        0.48
  29 13 06 01.286 +27 50 01.93 21.31  2.037 0.94 0.51  39.49                                 21.78  2.100 0.51  38.73        0.51
  30 13 05 56.057 +27 50 28.39 20.78  1.019 1.30 0.79  30.03 13 05 56.059 +27 50 28.28 25.18 21.34  1.048 0.77  28.86 25.55  0.57
  31 13 06 00.823 +27 51 40.90 21.92  1.154 0.72 0.93  60.60                                 22.44  1.117 0.96  52.26        0.52
  32 13 05 37.970 +27 57 57.06 19.93  2.211 0.81 0.71  15.85 13 05 37.980 +27 57 57.89 24.78 20.48  2.230 0.71  16.94 25.21  0.56
  33 13 05 56.810 +27 59 49.78 19.23  5.399 0.67 0.48  53.60                                 19.73  5.365 0.48  52.82        0.48
  34 13 06 14.789 +27 59 41.42 19.67  3.510 0.47 0.42 -55.37                                 19.93  3.520 0.42 -55.73        0.28
  35 13 06 23.789 +28 04 17.04 19.50  2.084 0.91 0.94  68.66                                 20.09  1.968 0.96  68.01        0.54
  36 13 05 49.841 +28 05 44.30 19.71  2.188 1.62 0.51  33.49                                 20.29  2.195 0.52  33.72        0.58
  37 13 05 47.590 +28 06 55.26 19.75  2.210 0.99 0.68 -52.62 13 05 47.645 +28 06 55.22 25.08 20.39  2.155 0.67 -53.60 25.68  0.62
  38 13 06 22.853 +28 08 54.20 19.87  4.181 0.67 0.67   5.22                                 20.53  4.251 0.64   9.31        0.67
  39 13 05 42.122 +28 08 54.24 21.57  1.661 1.09 0.86 -66.08                                 22.17  1.539 0.95  58.62        0.62
  40 13 06 12.948 +28 09 15.37 20.88  2.449 0.67 0.72  -0.46                                 21.35  2.452 0.70  -2.13        0.47
  41 13 06 08.669 +28 28 18.95 21.83  1.712 0.61 0.90  34.66                                 22.33  1.713 0.94  53.27        0.53
  42 13 05 39.007 +28 30 45.29 21.16  1.264 1.31 0.85 -51.42                                 21.70  1.324 0.81 -52.10        0.57
  43 13 05 59.741 +28 37 04.84 22.33  1.040 0.61 0.79  25.26                                 22.65  1.133 0.79  31.88        0.34
  44 13 04 54.070 +27 19 04.58 20.56  1.267 0.88 0.74 -23.41                                 20.87  1.325 0.71 -23.11        0.34
  45 13 04 43.526 +27 19 14.38 21.05  1.324 0.90 0.66  -7.51                                 21.53  1.344 0.66  -8.58        0.51
  46 13 05 13.054 +27 22 37.49 20.14  1.589 0.92 0.89 -16.52                                 20.66  1.633 0.88 -16.58        0.55
  47 13 05 19.231 +27 24 13.10 20.85  1.837 0.76 0.74 -67.88 13 05 19.212 +27 24 13.03 25.39 21.44  1.816 0.75 -66.30 25.91  0.59
  48 13 05 23.902 +27 29 12.23 19.71  2.077 0.75 0.50  -0.90                                 20.26  2.086 0.50  -0.84        0.56
  49 13 04 43.464 +27 41 02.69 20.45  1.419 0.93 0.95 -52.00                                 20.99  1.445 0.92 -54.70        0.56
  50 13 04 53.568 +27 42 52.96 18.00  3.431 0.80 0.86  74.76                                 18.54  3.438 0.86  74.92        0.55
  51 13 04 42.730 +27 42 56.84 21.43  1.164 0.49 0.37   6.85 13 04 42.720 +27 42 56.74 24.06 22.25  1.319 0.36   5.36 25.80  0.85
  52 13 05 12.886 +27 44 21.30 22.13  1.194 0.65 0.73  36.33                                 22.68  1.059 0.81  28.77        0.53
  53 13 05 02.635 +27 46 20.24 19.75  1.617 1.18 0.76  26.77                                 20.23  1.619 0.75  27.36        0.48
  54 13 05 08.422 +27 57 30.46 21.64  1.356 1.45 0.70  53.55                                 22.16  1.392 0.68  50.66        0.55
  55 13 04 49.788 +28 00 04.86 21.75  2.423 0.69 0.93 -34.56                                 22.20  2.698 0.82 -35.98        0.49
  56 13 05 02.930 +28 01 01.09 20.79  2.028 1.32 0.55 -83.07 13 05 02.938 +28 01 00.12 24.67 21.19  2.139 0.56 -82.98 25.43  0.45
  57 13 04 47.971 +28 02 17.23 19.60  1.712 0.94 0.83 -71.62                                 20.18  1.745 0.81 -70.48        0.59
  58 13 05 29.338 +28 05 42.76 21.47  1.446 0.51 0.74  43.12                                 21.92  1.454 0.73  43.69        0.48
  59 13 04 58.512 +28 06 26.17 20.85  1.211 0.96 0.50  63.73                                 21.40  1.209 0.50  63.39        0.57
  60 13 05 29.023 +28 09 06.16 21.81  1.142 0.83 0.69  34.01                                 22.29  1.204 0.65  33.54        0.53
  61 13 04 49.541 +28 11 55.97 20.68  1.502 1.35 0.61  -5.98                                 21.21  1.521 0.62  -4.24        0.56
  62 13 04 43.130 +28 12 28.33 19.54  2.315 1.87 0.48  21.03                                 19.95  2.022 0.51  21.56        0.34
  63 13 05 05.765 +28 12 29.45 21.98  1.183 0.69 0.49 -55.55                                 22.51  1.112 0.51 -55.89        0.51
  64 13 05 09.869 +28 17 37.50 21.40  3.014 0.71 0.71  15.29                                 21.82  2.878 0.79  17.68        0.43
  65 13 05 01.363 +28 21 19.87 20.82  1.264 0.72 0.77 -41.29                                 21.36  1.222 0.76 -44.48        0.52
  66 13 04 44.184 +28 25 13.15 20.84  1.257 0.99 0.49 -33.22                                 21.31  1.276 0.49 -33.42        0.48
  67 13 04 49.452 +28 28 04.94 20.54  1.873 0.81 0.59  79.67 13 04 49.418 +28 28 05.23 24.82 21.07  1.831 0.60  80.21 25.32  0.52
  68 13 05 20.549 +28 28 30.00 20.72  1.402 0.97 0.53 -69.19 13 05 20.582 +28 28 30.83 25.63 21.28  1.402 0.53 -69.39 25.91  0.57
  69 13 04 54.622 +28 30 12.35 20.87  1.292 0.93 0.86 -43.29                                 21.38  1.268 0.88 -44.77        0.51
  70 13 05 13.980 +28 32 08.99 19.46  2.523 0.79 0.46 -73.91 13 05 14.042 +28 32 08.92 25.57 19.94  2.524 0.45 -73.93 25.99  0.49
  71 13 04 54.715 +28 33 08.89 20.85  1.355 1.00 0.94 -39.38                                 21.38  1.333 0.94 -21.84        0.53
  72 13 05 18.984 +28 35 41.39 21.50  1.084 1.09 0.62  24.04                                 21.94  1.035 0.67  25.26        0.42
  73 13 05 23.568 +28 45 41.18 21.54  1.487 0.67 0.49 -65.77                                 22.07  1.487 0.48 -65.86        0.53
  74 13 05 24.466 +28 46 58.04 20.85  1.444 0.82 0.73  12.12                                 21.35  1.492 0.72  11.69        0.52
  75 13 05 02.448 +28 48 35.32 20.61  1.048 1.39 0.94 -12.19                                 21.12  1.072 0.94 -22.81        0.53
  76 13 05 27.600 +28 56 01.28 21.69  1.028 0.22 0.55  35.84                                 21.82  1.030 0.53  38.30        0.16
  77 13 05 13.183 +28 56 39.80 21.53  2.069 1.59 0.77 -20.04                                 21.53  2.687 0.70 -53.95        0.24
  78 13 05 16.154 +29 00 57.13 20.49  1.451 1.40 0.85 -52.06 13 05 16.181 +29 00 56.84 25.02 20.76  1.595 0.84 -57.18 25.86  0.33
  79 13 04 52.913 +29 06 38.99 21.25  1.388 0.77 0.71 -44.71                                 21.75  1.428 0.71 -43.05        0.50
  80 13 05 28.183 +29 07 47.35 21.69  1.060 1.57 0.72  -6.58                                 22.28  1.008 0.73  -5.04        0.59
  81 13 05 01.603 +29 08 59.89 20.18  3.253 0.76 0.57  54.43 13 05 01.601 +29 08 59.57 23.11 20.80  3.410 0.52  55.47 23.68  0.65
  82 13 05 32.830 +29 15 06.77 20.26  1.680 1.03 0.96  35.55 13 05 32.825 +29 15 06.73 24.36 20.98  1.532 0.95  33.14 24.98  0.62
  83 13 05 38.359 +29 17 25.26 18.43  4.089 2.20 0.48 -64.35 13 05 38.345 +29 17 25.08 24.34 19.00  4.156 0.48 -64.71 24.71  0.60
  84 13 05 16.589 +29 23 51.76 19.57  3.647 0.74 0.66  49.19                                 19.94  3.914 0.66  38.03        0.47
  85 13 03 59.918 +26 17 48.55 20.69  1.069 1.57 0.75 -76.25                                 20.95  0.988 0.74 -68.71        0.25
  86 13 03 48.878 +26 35 37.46 21.52  2.080 0.38 0.66 -66.14                                 21.91  2.155 0.64 -67.54        0.42
  87 13 03 58.992 +26 45 08.14 22.45  1.482 1.29 0.43  49.67                                 23.29  1.391 0.38  45.67        0.82
  88 13 03 59.837 +26 50 26.59 21.20  1.408 0.87 0.71  84.32                                 21.73  1.406 0.71  87.10        0.54
  89 13 04 18.374 +27 07 54.80 20.35  2.024 0.98 0.56  19.96                                 20.89  2.042 0.57  19.20        0.55
  90 13 04 33.077 +27 10 41.99 20.44  1.127 0.94 0.91 -50.58 13 04 33.082 +27 10 41.88 23.84 20.98  1.102 0.93 -51.76 24.38  0.54
  91 13 03 58.764 +27 18 43.56 21.18  1.032 0.67 0.61 -66.93 13 03 58.783 +27 18 43.31 24.72 21.70  1.048 0.61 -65.71 25.25  0.53
  92 13 04 14.191 +27 29 22.88 18.89  4.842 0.51 0.59 -18.95                                 19.59  4.686 0.58 -19.97        0.65
  93 13 03 57.557 +27 29 36.49 21.38  1.602 1.02 0.47 -37.64                                 21.92  1.561 0.47 -37.13        0.53
  94 13 04 13.351 +27 31 56.53 21.35  2.544 1.09 0.79 -11.56                                 22.11  2.215 0.76 -11.83        0.57
  95 13 04 38.738 +27 35 51.11 21.38  1.612 0.89 0.77 -88.88                                 21.95  1.552 0.77 -88.09        0.53
  96 13 04 03.914 +27 38 06.68 21.49  1.132 0.76 0.78  19.56                                 22.04  1.124 0.78  15.76        0.55
  97 13 04 03.240 +27 43 49.84 21.59  1.634 0.79 0.54 -81.56                                 22.09  1.653 0.56 -83.92        0.50
  98 13 04 14.189 +27 47 11.33 19.63  2.064 1.30 0.65 -61.13 13 04 14.194 +27 47 11.29 25.82 20.22  2.072 0.65 -60.68 26.24  0.59
  99 13 04 05.148 +27 48 04.82 20.56  2.489 0.58 0.97  73.43 13 04 05.174 +27 48 04.72 25.21 21.23  2.389 0.96  72.56 25.91  0.59
 100 13 04 02.914 +27 54 09.32 20.78  1.370 0.92 0.65 -65.14                                 21.32  1.388 0.64 -66.57        0.56
 101 13 03 58.572 +28 03 24.01 21.44  1.983 1.57 0.93  66.37 13 03 58.608 +28 03 24.08 24.06 22.01  1.994 0.84  58.97 25.03  0.58
 102 13 03 56.818 +28 06 30.60 19.42  2.407 0.94 0.75   3.25 13 03 56.875 +28 06 31.18 25.63 20.01  2.357 0.76   3.09 26.35  0.57
 103 13 03 53.290 +28 06 10.87 20.24  1.285 1.16 0.87 -35.44 13 03 53.292 +28 06 10.80 25.31 20.80  1.278 0.86 -36.11 26.01  0.56
 104 13 04 32.870 +28 08 10.90 20.73  1.430 0.85 0.96  15.88                                 21.28  1.462 0.95  23.05        0.56
 105 13 04 37.901 +28 07 56.21 21.21  3.194 0.48 0.71  86.38                                 21.80  2.914 0.72  80.03        0.45
 106 13 03 57.336 +28 09 42.80 20.97  1.294 1.48 0.73  54.20                                 21.58  1.253 0.72  50.08        0.59
 107 13 04 38.983 +28 12 20.74 19.87  1.910 1.17 0.94 -70.84 13 04 39.002 +28 12 20.48 25.21 20.41  1.951 0.92 -59.62 25.60  0.56
 108 13 04 21.854 +28 12 02.20 20.91  1.516 1.06 0.78  50.42                                 21.44  1.554 0.79  47.48        0.56
 109 13 04 14.959 +28 12 27.11 19.26  2.046 1.08 0.77 -54.20 13 04 14.942 +28 12 26.39 23.63 19.51  1.930 0.72 -59.57 23.28  0.21
 110 13 04 14.594 +28 14 15.79 22.14  1.137 2.01 0.73  54.27                                 22.81  1.008 0.75  49.98        0.61
 111 13 04 07.219 +28 15 11.59 21.39  1.776 0.95 0.81 -72.57                                 21.97  1.756 0.77 -73.93        0.58
 112 13 03 55.058 +28 21 20.56 18.90  4.294 1.22 0.87 -10.03 13 03 55.075 +28 21 20.92 24.64 19.54  4.141 0.85  -7.64 25.18  0.58
 113 13 04 43.058 +28 21 34.74 20.06  2.302 0.80 0.74 -44.90                                 20.60  2.271 0.73 -44.08        0.52
 114 13 04 41.390 +28 26 05.71 20.99  1.045 0.35 0.87 -60.54 13 04 41.388 +28 26 05.46 24.38 21.57  1.067 0.87 -61.32 25.49  0.59
 115 13 04 03.857 +28 27 09.58 20.40  1.148 0.75 0.98 -44.51                                 20.94  1.160 0.98 -58.95        0.55
 116 13 04 20.743 +28 27 47.56 19.46  2.421 1.20 0.59  56.20 13 04 20.741 +28 27 47.84 25.98 20.03  2.428 0.59  56.65 26.35  0.58
 117 13 04 11.527 +28 28 17.08 22.41  1.140 0.57 0.79 -39.89                                 22.89  1.177 0.75 -38.56        0.48
 118 13 04 21.456 +28 28 56.50 20.01  1.351 1.00 0.86  53.56 13 04 21.434 +28 28 56.57 24.93 20.57  1.384 0.84  55.64 25.39  0.58
 119 13 04 39.912 +28 36 49.03 20.49  1.354 0.83 0.63 -81.76 13 04 39.907 +28 36 48.67 24.42 20.87  1.379 0.63 -82.93 24.90  0.39
 120 13 04 00.199 +28 40 37.02 20.44  1.674 1.14 0.76  37.91 13 04 00.216 +28 40 36.77 25.28 20.96  1.621 0.75  37.64 25.18  0.51
 121 13 04 13.944 +28 39 50.94 21.30  1.260 0.72 0.85  22.42                                 21.75  1.289 0.85  20.92        0.47
 122 13 04 22.289 +28 45 52.13 18.20  3.224 0.57 0.84  68.00                                 18.43  3.254 0.83  69.12        0.25
 123 13 04 40.104 +28 47 17.84 19.63  2.296 0.71 0.57  56.10                                 20.15  2.285 0.58  55.90        0.54
 124 13 04 15.439 +28 56 55.86 21.31  1.101 0.67 0.70 -32.54 13 04 15.473 +28 56 56.58 25.45 21.68  1.038 0.71 -33.12 25.53  0.35
 125 13 04 20.148 +28 59 17.30 21.10  1.653 1.11 0.85 -52.71                                 21.69  1.646 0.87 -56.11        0.54
 126 13 04 34.745 +29 06 53.39 20.73  1.465 1.37 0.71  72.45                                 21.28  1.397 0.72  72.25        0.54
 127 13 04 33.720 +29 15 05.33 22.06  1.903 0.93 0.62  77.51                                 22.60  1.792 0.56  76.81        0.48
 128 13 04 10.958 +29 16 10.20 20.28  1.573 1.24 0.71  31.63                                 20.82  1.609 0.71  31.18        0.57
 129 13 04 09.238 +29 18 45.29 22.10  1.011 0.94 0.97  44.13                                 22.33  1.017 0.96 -22.40        0.23
 130 13 04 37.716 +29 20 25.87 21.50  2.256 0.59 0.57 -14.65                                 21.93  2.406 0.55 -11.92        0.53
 131 13 04 23.911 +29 26 09.96 20.49  1.273 0.79 0.72 -36.00                                 21.02  1.318 0.68 -32.80        0.56
 132 13 03 07.728 +26 33 34.24 19.64  2.000 1.47 0.75  67.06                                 20.20  1.925 0.76  66.10        0.54
 133 13 03 13.325 +26 58 53.80 20.85  1.153 0.80 0.79 -82.14                                 21.39  1.148 0.81 -86.07        0.55
 134 13 03 30.238 +27 07 39.79 20.12  1.373 0.82 0.77  55.56 13 03 30.223 +27 07 39.72 24.08 20.43  1.449 0.77  57.26 24.84  0.34
 135 13 03 28.118 +27 11 12.62 19.61  1.663 0.81 0.83 -88.41 13 03 28.159 +27 11 13.38 24.46 19.99  1.647 0.83 -85.21 24.86  0.38
 136 13 03 05.928 +27 12 15.37 20.55  1.547 1.26 0.90  -5.53                                 20.87  1.551 0.85  -9.92        0.32
 137 13 03 12.233 +27 12 32.15 21.49  1.238 0.72 0.62  66.48                                 22.03  1.260 0.59  65.87        0.54
 138 13 03 46.001 +27 17 49.99 21.84  1.210 0.75 0.67 -85.11                                 22.04  1.189 0.73 -76.95        0.22
 139 13 03 20.242 +27 19 57.58 21.37  1.396 0.61 0.33 -36.61                                 21.54  1.311 0.34 -34.20        0.21
 140 13 03 47.465 +27 26 39.37 20.71  1.434 0.82 0.78 -25.18                                 21.26  1.435 0.78 -24.46        0.55
 141 13 03 14.664 +27 37 10.63 20.69  3.087 0.44 0.80 -68.98                                 20.86  3.859 0.74 -76.97        0.46
 142 13 03 51.180 +27 41 53.63 19.58  1.972 1.29 0.68  54.73                                 19.80  2.053 0.72  54.68        0.28
 143 13 03 26.083 +27 42 23.54 20.93  1.783 1.23 0.74 -79.35                                 21.54  1.678 0.75 -76.17        0.58
 144 13 03 40.567 +27 47 12.80 20.34  1.580 0.83 0.55  45.55 13 03 40.567 +27 47 12.77 24.48 20.87  1.579 0.56  45.90 25.05  0.53
 145 13 03 28.010 +27 57 23.18 19.78  1.684 0.99 0.92  80.65 13 03 28.018 +27 57 23.15 23.87 20.33  1.672 0.94  74.36 24.38  0.56
 146 13 03 27.530 +27 57 33.44 22.30  1.435 0.52 0.46 -64.70                                 22.70  1.477 0.50 -62.63        0.44
 147 13 03 25.164 +27 57 53.53 21.90  1.484 1.16 0.69 -44.85                                 22.40  1.411 0.74 -45.67        0.47
 148 13 03 25.106 +28 01 26.83 19.78  2.700 0.97 0.60 -22.17                                 20.24  2.599 0.59 -24.48        0.43
 149 13 03 14.659 +28 01 26.90 20.52  1.936 1.59 0.60  13.40                                 21.03  2.001 0.59  14.18        0.55
 150 13 03 01.510 +28 04 34.57 22.64  1.117 2.51 0.55   5.81                                 23.38  1.276 0.49   6.24        0.78
 151 13 03 51.166 +28 08 17.77 20.36  1.573 0.94 0.90  65.48                                 20.89  1.529 0.92  67.52        0.53
 152 13 03 45.000 +28 10 42.02 20.78  1.476 0.65 0.87  -9.92                                 21.25  1.472 0.88 -12.58        0.50
 153 13 03 07.111 +28 11 42.22 20.84  1.314 0.94 0.63  47.69                                 21.37  1.312 0.62  48.03        0.54
 154 13 03 26.698 +28 15 19.01 20.84  1.365 0.95 0.70  46.50                                 21.37  1.384 0.71  47.92        0.55
 155 13 03 07.709 +28 15 43.67 21.18  1.109 0.89 0.55 -14.46                                 21.72  1.107 0.55 -14.48        0.55
 156 13 03 36.622 +28 16 24.24 21.70  1.497 1.68 0.60 -76.76                                 21.84  1.854 0.57 -74.36        0.24
 157 13 03 36.866 +28 17 04.63 22.32  1.340 0.46 0.71 -14.07                                 22.75  1.417 0.66 -20.26        0.49
 158 13 03 06.965 +28 18 21.10 21.75  1.662 1.10 0.77  77.55                                 22.24  1.628 0.71  84.59        0.48
 159 13 03 06.106 +28 17 43.69 20.42  1.303 0.83 0.66 -65.76                                 20.95  1.316 0.65 -66.71        0.54
 160 13 03 29.515 +28 17 29.58 21.66  1.381 0.74 0.88 -74.66 13 03 29.484 +28 17 29.15 26.23 21.72  1.690 0.88  -3.81 26.12  0.47
 161 13 03 23.136 +28 17 25.80 20.32  1.857 0.92 0.39 -86.25                                 20.84  1.897 0.39 -86.01        0.54
 162 13 03 16.630 +28 18 31.90 22.01  1.233 0.56 0.69 -67.44                                 22.41  1.260 0.75 -65.35        0.44
 163 13 03 07.195 +28 20 20.47 20.13  1.817 0.96 0.75 -84.09                                 20.68  1.799 0.77 -85.24        0.56
 164 13 03 16.944 +28 20 56.83 19.60  2.036 0.95 0.72  30.88 13 03 16.949 +28 20 56.76 23.31 20.15  2.036 0.73  31.58 23.85  0.56
 165 13 03 45.962 +28 23 35.77 20.01  1.460 1.34 0.79 -14.61                                 20.56  1.450 0.79 -15.00        0.56
 166 13 03 45.218 +28 24 01.30 20.61  1.775 0.87 0.51 -48.21                                 21.07  1.826 0.50 -48.88        0.48
 167 13 03 17.254 +28 24 36.47 20.63  1.736 0.81 0.49  18.87                                 21.05  1.716 0.49  18.36        0.43
 168 13 03 16.723 +28 27 19.98 19.79  2.000 0.79 0.51 -44.44                                 20.23  1.964 0.51 -43.76        0.44
 169 13 03 11.633 +28 27 29.66 21.60  1.350 0.96 0.60 -53.59 13 03 11.654 +28 27 30.13 25.15 22.04  1.296 0.59 -58.03 25.18  0.41
 170 13 03 38.993 +28 28 00.98 19.73  2.019 0.95 0.50  71.63                                 19.37  3.029 0.53  79.72        0.08
 171 13 03 12.670 +28 30 36.22 19.86  2.130 0.84 0.97  27.07 13 03 12.742 +28 30 36.54 26.19 20.45  2.097 0.95  17.03 26.80  0.57
 172 13 03 29.273 +28 30 56.63 21.27  1.476 1.03 0.88 -60.84                                 21.89  1.439 0.87 -54.85        0.61
 173 13 03 22.490 +28 34 07.90 20.92  1.291 0.78 0.65  -6.73                                 21.43  1.303 0.66  -8.33        0.51
 174 13 03 38.129 +28 37 14.16 20.89  1.186 1.00 0.78 -50.88                                 21.43  1.178 0.81 -52.90        0.55
 175 13 03 51.259 +28 40 27.23 21.91  1.079 0.60 0.58 -82.59                                 22.19  1.071 0.60 -82.06        0.28
 176 13 03 41.590 +28 40 12.83 20.29  1.179 1.22 0.88 -29.79                                 20.84  1.186 0.86 -27.65        0.56
 177 13 03 06.439 +28 42 19.04 22.32  1.534 0.66 0.49 -29.92                                 22.91  1.453 0.51 -30.16        0.59
 178 13 03 47.472 +28 49 22.26 20.97  1.259 0.85 0.55  -4.55                                 21.45  1.266 0.54  -3.01        0.49
 179 13 03 14.926 +28 52 10.85 21.89  1.080 1.44 0.55  18.02                                 22.42  1.049 0.57  17.03        0.55
 180 13 03 31.176 +28 57 16.67 18.98  3.154 0.83 0.65  69.80                                 19.54  3.132 0.65  69.53        0.58
 181 13 03 25.915 +29 03 26.60 19.32  1.906 0.76 0.82  66.95                                 19.89  1.924 0.81  67.92        0.58
 182 13 03 50.837 +29 09 38.66 21.26  1.123 0.90 0.74 -84.99 13 03 50.868 +29 09 38.70 25.47 21.94  1.062 0.76  89.53 26.35  0.68
 183 13 03 46.634 +29 10 13.87 21.02  1.665 0.75 0.36  -8.51                                 21.52  1.692 0.38  -7.96        0.52
 184 13 03 54.043 +29 10 05.02 22.21  1.138 1.02 0.81 -33.46                                 22.80  1.083 0.91 -25.32        0.60
 185 13 03 15.187 +29 14 38.47 20.54  1.292 0.79 0.62   2.49                                 20.81  1.358 0.63   3.05        0.32
 186 13 03 33.614 +29 19 44.00 20.88  1.362 0.91 0.43  35.35 13 03 33.595 +29 19 43.36 24.73 21.38  1.343 0.43  35.55 25.36  0.50
 187 13 02 07.992 +26 05 50.75 21.55  1.091 0.76 0.76 -25.23                                 22.31  0.896 0.74  -8.04        0.86
 188 13 02 13.342 +26 27 59.83 20.73  1.231 0.93 0.73 -28.68                                 21.22  1.228 0.75 -30.11        0.50
 189 13 02 18.358 +26 41 44.66 22.04  1.158 0.71 0.77  -3.35                                 22.22  1.125 0.79  -5.60        0.17
 190 13 02 24.962 +26 52 46.20 20.95  2.147 0.79 0.65 -26.44 13 02 24.955 +26 52 46.92 24.96 21.23  2.160 0.66 -29.52 25.25  0.28
 191 13 02 20.609 +27 06 09.22 21.25  1.768 0.73 0.47  15.59 13 02 20.575 +27 06 09.94 25.97 21.77  1.825 0.46  16.83 26.57  0.54
 192 13 02 09.562 +27 08 08.81 21.48  1.050 1.00 0.60  59.36 13 02 09.506 +27 08 09.42 25.78 22.00  1.054 0.61  60.28 26.34  0.53
 193 13 02 14.844 +27 08 44.74 20.84  2.099 0.75 0.81  68.89 13 02 14.842 +27 08 44.59 24.48 21.48  2.039 0.79  65.30 25.03  0.60
 194 13 02 47.666 +27 08 48.05 20.60  1.867 0.80 0.82  33.07                                 20.96  1.913 0.78  34.23        0.38
 195 13 02 19.978 +27 12 33.44 21.16  1.399 0.69 0.65  70.15                                 21.71  1.438 0.64  69.36        0.58
 196 13 02 29.849 +27 15 06.70 20.20  1.528 1.05 0.92 -43.60                                 20.74  1.476 0.92 -43.27        0.53
 197 13 02 29.815 +27 16 42.17 21.16  2.659 0.91 0.83 -83.55 13 02 29.832 +27 16 42.89 25.51 21.84  2.511 0.78 -79.23 26.05  0.58
 198 13 02 12.454 +27 21 04.18 21.11  1.212 1.06 0.69 -33.92                                 21.61  1.232 0.69 -36.88        0.52
 199 13 02 27.007 +27 29 16.08 21.13  1.225 0.92 0.89 -73.17 13 02 27.017 +27 29 16.04 24.40 21.68  1.222 0.89 -70.87 24.95  0.56
 200 13 02 29.885 +27 31 52.64 21.13  1.041 0.63 0.76 -24.01                                 21.52  1.024 0.77 -24.66        0.40
 201 13 02 44.712 +27 34 26.54 20.77  2.108 0.86 0.77  23.66                                 21.28  2.080 0.79  20.66        0.53
 202 13 02 11.114 +27 35 21.16 19.96  1.571 1.09 0.92 -50.50                                 20.56  1.537 0.93 -56.05        0.60
 203 13 02 39.826 +27 38 38.40 21.82  2.281 2.57 0.86  67.92                                 22.80  1.231 0.85  49.56        0.67
 204 13 02 52.243 +27 38 55.79 22.46  1.489 1.06 0.92 -63.33                                 23.16  1.303 0.96 -57.35        0.61
 205 13 02 29.604 +27 42 21.56 19.56  2.124 1.83 0.65 -13.09 13 02 29.602 +27 42 21.53 24.57 20.13  2.107 0.65 -13.02 25.17  0.57
 206 13 02 14.928 +27 45 35.17 21.10  1.669 1.07 0.47 -76.50 13 02 14.897 +27 45 35.42 24.54 21.56  1.646 0.48 -79.15 24.75  0.47
 207 13 02 20.964 +27 45 23.11 21.73  1.296 1.04 0.75   7.01                                 22.18  1.383 0.76  10.13        0.49
 208 13 02 19.958 +27 45 15.84 20.82  1.891 0.55 0.61  77.30 13 02 19.927 +27 45 15.16 26.19 21.25  1.978 0.61  77.50 26.43  0.50
 209 13 02 20.746 +27 44 19.46 21.41  2.352 1.36 0.59  75.28                                 21.89  2.341 0.57  73.96        0.47
 210 13 02 23.184 +27 44 28.32 21.78  2.021 0.90 0.88 -61.17                                 22.62  1.812 0.78 -56.93        0.69
 211 13 02 57.768 +27 47 24.90 20.36  2.128 0.71 0.90  21.39                                 20.90  2.145 0.89  16.44        0.55
 212 13 02 28.378 +27 48 20.48 19.69  2.702 0.79 0.64  37.54                                 20.25  2.665 0.65  37.98        0.55
 213 13 02 44.328 +27 48 26.82 19.93  1.421 1.51 0.86  29.36 13 02 44.323 +27 48 26.46 24.75 20.51  1.396 0.86  24.90 25.39  0.57
 214 13 02 38.988 +27 48 36.18 20.44  1.299 1.33 0.80 -62.91                                 20.98  1.323 0.81 -63.23        0.55
 215 13 02 54.190 +27 50 05.42 20.09  1.830 1.19 0.61 -89.00                                 20.46  2.035 0.62 -87.30        0.48
 216 13 02 48.168 +27 52 44.76 22.06  1.869 0.54 0.52 -61.45 13 02 48.149 +27 52 44.15 25.74 22.53  1.868 0.50 -61.14 26.28  0.53
 217 13 03 00.742 +27 54 33.23 19.97  1.922 0.94 0.63 -62.22 13 03 00.746 +27 54 33.05 25.50 20.51  1.925 0.64 -62.46 25.68  0.55
 218 13 02 44.544 +27 56 01.82 20.84  1.550 0.77 0.90  77.99                                 21.36  1.591 0.90  86.58        0.55
 219 13 02 47.304 +27 56 29.76 21.31  1.181 0.70 0.89  36.45                                 21.84  1.181 0.90  27.47        0.54
 220 13 02 51.408 +27 57 39.78 21.00  1.467 0.86 0.70 -36.05                                 21.50  1.468 0.72 -36.64        0.50
 221 13 02 22.910 +27 58 49.44 22.74  1.108 0.79 0.55 -82.10                                 23.21  1.207 0.48 -73.09        0.51
 222 13 02 34.908 +27 59 38.44 21.44  1.154 1.08 0.84  18.22                                 21.94  1.148 0.87  16.07        0.50
 223 13 02 42.773 +28 01 12.61 21.79  1.427 1.25 0.71 -71.03 13 02 42.782 +28 01 13.37 25.45 22.05  1.641 0.64 -72.65 25.65  0.32
 224 13 02 17.686 +28 04 23.38 20.95  1.982 0.70 0.81  -2.85                                 21.46  2.007 0.82  -9.65        0.54
 225 13 02 57.756 +28 07 09.05 21.11  3.441 0.61 0.48 -23.35                                 21.21  4.299 0.43 -20.25        0.36
 226 13 02 25.195 +28 07 55.20 20.70  1.300 1.49 0.98 -50.02                                 21.17  1.382 0.96 -45.65        0.51
 227 13 02 38.076 +28 08 31.70 20.95  1.281 0.85 0.44   5.47                                 21.46  1.312 0.43   5.44        0.53
 228 13 02 59.230 +28 09 29.77 19.72  2.032 0.87 0.71 -33.42                                 20.09  2.061 0.72 -33.19        0.40
 229 13 02 28.301 +28 09 15.23 21.61  1.219 0.69 0.45 -29.11                                 22.14  1.232 0.46 -28.18        0.53
 230 13 02 15.317 +28 10 47.75 20.61  3.407 1.88 0.64 -87.91                                 20.70  4.469 0.62 -81.65        0.35
 231 13 02 20.018 +28 10 58.30 21.13  1.143 0.87 0.67   6.02                                 21.64  1.166 0.65   5.29        0.52
 232 13 02 37.217 +28 12 56.45 21.16  1.659 1.43 0.37  48.32                                 21.71  1.652 0.37  48.12        0.54
 233 13 02 33.854 +28 13 19.67 21.53  1.231 0.73 0.86 -38.62                                 21.97  1.273 0.86 -48.03        0.48
 234 13 02 25.454 +28 13 57.86 19.52  2.513 1.05 0.74  79.42                                 19.94  2.591 0.72  80.79        0.47
 235 13 02 27.878 +28 22 18.05 20.59  1.440 0.66 0.53  48.71 13 02 27.898 +28 22 18.08 23.97 21.41  1.657 0.55  50.37 27.14  0.88
 236 13 02 18.823 +28 25 53.80 22.24  1.821 0.93 0.82  52.99 13 02 18.790 +28 25 53.87 25.04 22.67  1.856 0.88  43.05 25.62  0.50
 237 13 02 32.974 +28 26 07.26 20.77  1.798 0.81 0.48  83.56                                 21.28  1.755 0.49  84.46        0.50
 238 13 02 47.350 +28 27 11.95 20.88  1.350 0.85 0.78  55.09                                 21.42  1.336 0.79  53.58        0.55
 239 13 02 14.688 +28 29 50.60 21.19  1.131 0.73 0.75  66.86                                 21.74  1.141 0.74  70.97        0.56
 240 13 02 20.815 +28 30 33.12 22.00  1.160 0.68 0.48 -33.83                                 22.63  1.105 0.46 -35.87        0.65
 241 13 02 37.474 +28 33 41.44 20.25  1.896 1.35 0.83  61.75                                 20.75  1.900 0.88  58.69        0.56
 242 13 02 33.370 +28 34 50.30 20.19  3.620 0.74 0.67  53.76                                 20.74  3.654 0.64  55.92        0.53
 243 13 02 43.817 +28 52 34.21 21.77  1.345 0.94 0.41 -84.40                                 22.29  1.271 0.42 -84.83        0.49
 244 13 02 42.497 +28 52 34.93 19.84  2.651 1.01 0.75 -38.82 13 02 42.487 +28 52 34.61 24.10 20.32  2.673 0.75 -39.56 24.39  0.50
 245 13 02 15.338 +28 56 50.42 22.08  1.580 0.60 0.69 -43.47                                 22.59  1.558 0.70 -46.83        0.53
 246 13 02 16.541 +28 57 17.10 19.36  5.652 1.76 0.37 -85.91                                 19.92  5.495 0.36 -86.09        0.53
 247 13 02 16.526 +29 03 07.52 20.43  1.740 0.97 0.58 -77.30 13 02 16.493 +29 03 07.78 25.59 20.64  1.733 0.57 -78.24 25.55  0.21
 248 13 02 43.298 +29 10 33.56 21.34  2.733 0.88 0.80 -76.25                                 22.03  2.629 0.78 -73.20        0.59
 249 13 02 50.160 +29 12 57.56 20.71  1.234 1.05 0.59 -82.65 13 02 50.088 +29 12 57.71 24.45 21.27  1.173 0.60 -81.42 24.96  0.54
 250 13 02 52.080 +29 13 24.71 19.98  1.460 1.77 0.76  72.86                                 20.30  1.329 0.78  72.52        0.29
 251 13 02 57.648 +29 27 47.59 20.01  2.062 1.31 0.76 -47.52                                 20.55  2.049 0.76 -44.88        0.54
 252 13 02 49.421 +29 38 14.64 20.85  1.540 1.46 0.42 -43.63                                 21.39  1.512 0.44 -44.00        0.53
 253 13 01 23.234 +26 17 53.34 20.59  2.226 0.67 0.93 -37.72                                 21.27  2.148 0.87 -39.58        0.61
 254 13 01 23.878 +26 45 24.48 21.19  1.472 1.04 0.66  33.20                                 21.75  1.430 0.65  30.18        0.56
 255 13 01 27.149 +26 47 22.38 21.93  1.405 0.54 0.61 -43.25                                 22.47  1.299 0.64 -40.98        0.50
 256 13 01 22.522 +26 49 50.56 19.17  2.285 1.36 0.90 -27.65                                 19.72  2.323 0.90 -27.29        0.58
 257 13 01 57.674 +26 57 06.95 21.09  2.189 0.87 0.91  12.89 13 01 57.670 +26 57 06.41 24.05 21.72  1.990 0.97 -13.81 24.62  0.57
 258 13 01 50.585 +27 00 35.68 22.53  1.225 1.15 0.70  76.75                                 23.10  1.180 0.70  84.20        0.54
 259 13 01 19.075 +27 03 15.41 20.12  2.867 0.70 0.60 -83.45                                 20.63  2.898 0.61 -84.06        0.53
 260 13 01 26.890 +27 06 08.71 21.98  1.938 0.56 0.83  38.73                                 22.62  1.825 0.81  53.31        0.57
 261 13 01 46.668 +27 09 59.87 20.50  1.218 0.97 0.95 -21.73 13 01 46.666 +27 09 59.87 25.02 21.05  1.234 0.95 -14.61 25.49  0.57
 262 13 02 00.005 +27 15 49.25 21.43  1.002 1.08 0.74  17.52                                 21.92  1.011 0.78  18.07        0.49
 263 13 02 00.041 +27 19 50.77 19.88  1.789 0.85 0.94  -8.93                                 20.44  1.839 0.92  -7.46        0.59
 264 13 01 56.760 +27 23 10.32 21.95  1.761 0.63 0.90  11.44 13 01 56.731 +27 23 09.42 24.81 22.59  1.790 0.79  23.11 25.30  0.58
 265 13 01 31.567 +27 25 17.51 22.43  1.883 0.76 0.62  71.18                                 22.90  1.888 0.64  72.87        0.49
 266 13 01 20.054 +27 25 38.14 22.23  1.012 0.84 0.62 -27.74                                 22.78  0.996 0.60 -28.12        0.57
 267 13 01 42.343 +27 27 41.62 20.02  1.836 0.87 0.62  -2.19                                 20.60  1.816 0.61  -2.50        0.57
 268 13 01 52.570 +27 27 26.93 21.41  2.009 0.96 0.88 -39.96                                 21.97  2.066 0.81  -4.31        0.58
 269 13 01 53.198 +27 27 52.02 21.63  1.205 0.90 0.97  42.76                                 22.12  1.273 0.99               0.55
 270 13 02 07.949 +27 29 51.68 20.67  1.139 0.81 0.85 -47.46                                 21.22  1.158 0.84 -46.56        0.56
 271 13 01 20.162 +27 31 06.24 20.08  1.879 0.93 0.47  28.78                                 20.60  1.858 0.47  28.66        0.52
 272 13 01 58.546 +27 32 44.30 22.18  1.782 0.79 0.79  29.52                                 22.73  1.744 0.83  31.47        0.55
 273 13 01 37.642 +27 36 17.64 18.68  2.920 1.17 0.81 -67.90                                 19.19  2.994 0.80 -69.85        0.55
 274 13 01 24.178 +27 37 47.10 22.03  1.607 0.64 0.50  -2.65                                 22.48  1.604 0.49  -2.84        0.41
 275 13 01 59.702 +27 38 53.12 20.34  1.266 1.62 0.77 -86.23 13 01 59.705 +27 38 53.02 24.74 20.71  1.550 0.76 -82.17 24.66  0.57
 276 13 01 39.545 +27 38 58.06 20.12  1.475 1.58 0.79 -15.36 13 01 39.499 +27 38 57.34 25.10 20.71  1.448 0.78 -15.72 25.78  0.58
 277 13 01 26.669 +27 41 14.60 21.93  1.174 1.08 0.59 -85.26                                 22.63  1.082 0.58  89.13        0.71
 278 13 01 49.459 +27 42 07.06 21.52  2.626 0.75 0.83  65.11                                 22.07  2.511 0.90  50.13        0.53
 279 13 01 37.858 +27 41 49.63 20.70  1.135 0.94 0.76 -59.32                                 21.21  1.149 0.77 -59.53        0.53
 280 13 01 49.798 +27 42 46.12 20.41  1.366 0.67 0.71 -16.03                                 20.96  1.360 0.71 -16.43        0.56
 281 13 01 59.698 +27 45 53.39 21.52  1.392 0.73 0.78  79.23                                 22.06  1.396 0.76  77.98        0.54
 282 13 01 58.229 +27 46 01.60 19.01  2.336 1.06 0.86 -59.55 13 01 58.243 +27 46 01.88 24.32 19.59  2.359 0.86 -61.40 24.91  0.59
 283 13 02 09.898 +27 45 38.77 20.95  1.049 0.80 0.67   9.41                                 21.36  1.067 0.68   9.37        0.42
 284 13 01 38.282 +27 47 25.33 21.30  1.166 0.78 0.66 -57.13                                 21.82  1.166 0.66 -56.13        0.53
 285 13 02 04.087 +27 47 54.71 19.63  1.829 1.05 0.79 -59.93 13 02 04.085 +27 47 54.64 24.48 20.20  1.835 0.79 -59.18 24.94  0.58
 286 13 01 30.965 +27 48 00.76 20.34  1.212 0.97 0.79 -72.53                                 20.92  1.200 0.79 -70.38        0.57
 287 13 01 35.424 +27 47 53.02 21.81  1.596 0.93 0.56  88.45                                 22.28  1.588 0.55  86.21        0.49
 288 13 02 05.678 +27 48 41.29 19.86  1.593 0.96 0.94 -87.97 13 02 05.690 +27 48 41.36 23.96 20.37  1.707 0.93  84.90 24.43  0.58
 289 13 02 01.560 +27 48 31.32 21.81  1.120 1.37 0.49  84.43                                 22.35  1.112 0.50  82.54        0.54
 290 13 01 53.174 +27 49 20.57 21.82  1.195 0.93 0.43  71.92                                 22.29  1.213 0.44  70.27        0.47
 291 13 01 58.217 +27 50 11.90 19.18  3.876 0.76 0.70 -50.14                                 19.81  3.748 0.71 -50.89        0.60
 292 13 01 47.558 +27 51 08.06 20.92  2.052 1.18 0.80 -34.80                                 21.48  1.984 0.81 -36.04        0.55
 293 13 01 33.137 +27 51 59.33 20.94  1.830 1.38 0.65  56.88                                 21.42  1.881 0.66  54.70        0.53
 294 13 01 46.562 +27 53 13.13 19.01  2.537 0.88 0.73  77.67                                 19.58  2.536 0.72  77.09        0.58
 295 13 02 05.287 +27 54 40.54 20.85  1.286 1.43 0.70 -58.97                                 21.40  1.257 0.70 -59.01        0.55
 296 13 01 30.614 +27 54 40.25 20.92  1.291 1.38 0.84 -74.34 13 01 30.588 +27 54 40.03 27.11 21.38  1.411 0.81 -62.24 26.59  0.53
 297 13 01 48.307 +27 54 50.76 20.55  1.382 0.83 0.85  45.37                                 21.09  1.393 0.84  45.07        0.55
 298 13 01 27.134 +27 55 39.61 19.30  1.850 1.21 0.91 -70.91                                 19.84  1.873 0.92 -72.70        0.57
 299 13 01 39.230 +27 56 45.20 20.66  1.488 1.08 0.67  62.78                                 21.19  1.503 0.67  61.54        0.54
 300 13 01 38.330 +27 56 35.38 19.93  1.804 1.18 0.71 -60.92                                 20.49  1.800 0.72 -60.71        0.57
 301 13 01 46.958 +27 58 05.09 20.46  1.936 2.26 0.82 -36.59                                 21.11  1.804 0.81 -28.98        0.59
 302 13 01 25.630 +27 59 00.96 19.31  2.227 1.79 0.72 -22.20 13 01 25.584 +27 59 00.35 25.04 19.87  2.241 0.72 -22.05 25.85  0.58
 303 13 01 24.125 +27 59 09.67 20.71  1.542 0.93 0.85 -17.46 13 01 24.118 +27 59 09.02 24.80 21.23  1.603 0.82 -17.76 25.23  0.55
 304 13 01 46.094 +27 59 34.01 21.88  1.204 0.75 0.56  78.91                                 22.34  1.213 0.57  79.82        0.47
 305 13 01 43.440 +28 01 08.40 18.98  2.599 0.85 0.68 -58.56                                 19.56  2.618 0.68 -58.64        0.60
 306 13 01 54.530 +28 01 30.90 22.46  1.025 1.04 0.86  55.16                                 22.82  1.115 0.88  86.92        0.47
 307 13 01 51.902 +28 02 40.88 20.22  1.330 1.00 0.98  47.01                                 20.74  1.345 0.98  34.68        0.54
 308 13 02 01.882 +28 04 06.38 21.53  2.672 0.65 0.48 -27.85 13 02 01.925 +28 04 06.24 24.89 22.23  2.407 0.50 -29.40 25.37  0.58
 309 13 01 57.214 +28 04 10.27 21.47  1.076 0.62 0.62  36.22                                 21.94  1.117 0.61  36.71        0.47
 310 13 01 52.742 +28 05 15.86 18.82  3.146 1.33 0.61   2.70 13 01 52.718 +28 05 16.80 25.01 19.38  3.130 0.61   3.01 25.48  0.57
 311 13 01 21.396 +28 05 26.48 18.53  3.090 1.01 0.72   8.00                                 19.06  3.185 0.72   7.98        0.58
 312 13 02 01.274 +28 05 07.84 20.43  2.532 1.46 0.74 -62.17                                 20.84  2.802 0.72 -58.77        0.52
 313 13 01 27.763 +28 05 55.03 20.03  1.914 1.05 0.80 -70.91                                 20.59  1.950 0.78 -70.50        0.58
 314 13 01 31.824 +28 05 35.84 20.87  1.283 0.80 0.93 -89.44 13 01 31.822 +28 05 35.84 24.33 21.45  1.303 0.89 -88.48 24.83  0.58
 315 13 01 57.228 +28 08 17.05 20.90  1.501 0.94 0.94 -19.63 13 01 57.235 +28 08 16.94 24.77 21.40  1.539 0.95 -23.76 25.30  0.54
 316 13 02 09.763 +28 08 18.17 22.35  1.019 0.76 0.97 -82.83                                 22.89  1.071 0.86  44.31        0.52
 317 13 01 56.126 +28 07 22.12 20.82  1.940 0.80 0.79  49.16                                 21.40  1.913 0.81  45.08        0.57
 318 13 02 03.259 +28 11 19.18 20.37  1.297 1.03 0.80  66.26                                 20.98  1.283 0.80  65.39        0.61
 319 13 01 29.753 +28 13 26.33 21.10  1.636 1.20 0.41  13.47 13 01 29.688 +28 13 26.62 25.68 21.63  1.646 0.42  11.16 26.85  0.56
 320 13 01 24.924 +28 13 44.33 20.67  1.199 1.58 0.85  40.19 13 01 24.931 +28 13 44.47 23.96 21.15  1.284 0.84  35.47 24.42  0.52
 321 13 02 01.858 +28 14 06.04 21.62  2.171 1.89 0.83   6.84                                 21.77  2.906 0.83 -19.09        0.44
 322 13 01 46.615 +28 14 16.12 22.08  1.036 0.98 0.77  17.58                                 22.65  0.988 0.77  17.72        0.53
 323 13 01 34.620 +28 14 53.45 22.63  1.291 0.45 0.84  31.06                                 23.12  1.248 0.93  28.95        0.54
 324 13 01 29.611 +28 16 17.94 21.10  1.718 0.72 0.83 -13.25                                 21.64  1.677 0.86 -14.91        0.53
 325 13 01 24.024 +28 17 29.00 22.01  1.460 0.66 0.96 -87.61                                 22.70  1.454 0.88  18.60        0.58
 326 13 01 35.810 +28 19 02.50 18.99  2.890 1.15 0.55 -41.09                                 19.62  2.808 0.55 -41.42        0.61
 327 13 01 30.348 +28 22 28.27 20.01  2.599 0.87 0.87  55.24                                 20.59  2.529 0.86  51.42        0.55
 328 13 01 46.169 +28 22 33.24 20.83  1.647 0.90 0.44  16.35                                 21.33  1.664 0.45  16.01        0.52
 329 13 01 56.995 +28 23 52.04 21.84  1.044 0.75 0.62  -3.98                                 22.34  1.027 0.67  -6.46        0.48
 330 13 02 08.126 +28 24 36.22 19.97  2.006 0.84 0.93 -14.64                                 20.52  1.935 0.96 -13.17        0.54
 331 13 01 46.243 +28 24 19.80 20.74  1.536 1.11 0.43  65.32 13 01 46.253 +28 24 19.80 24.96 21.28  1.499 0.44  65.49 25.60  0.53
 332 13 01 50.707 +28 25 29.39 21.17  1.061 1.09 0.67  69.75                                 21.70  1.083 0.65  69.91        0.54
 333 13 01 20.011 +28 28 49.98 20.04  2.038 0.74 0.62  48.79                                 20.62  2.008 0.63  48.39        0.57
 334 13 01 26.438 +28 30 20.02 21.30  1.020 1.07 0.88 -33.21                                 21.84  1.028 0.88 -33.62        0.56
 335 13 01 20.890 +28 32 24.65 21.31  1.686 0.89 0.72  44.00 13 01 20.906 +28 32 24.36 25.23 21.81  1.715 0.71  43.39 25.68  0.52
 336 13 01 44.117 +28 33 34.38 19.93  2.418 0.96 0.90  22.01                                 20.52  2.381 0.89  17.97        0.57
 337 13 02 06.701 +28 36 09.72 18.38  4.315 0.90 0.48  14.48                                 18.94  4.175 0.48  14.89        0.56
 338 13 02 02.926 +28 43 34.43 22.21  1.145 0.70 0.74 -81.96                                 22.74  1.241 0.67 -82.33        0.54
 339 13 01 22.781 +28 46 49.08 20.18  1.853 1.04 0.39 -53.02                                 20.70  1.892 0.39 -53.04        0.54
 340 13 01 48.223 +29 02 42.97 21.06  2.527 2.33 0.42  83.27                                 21.64  2.361 0.42  83.21        0.53
 341 13 01 53.052 +29 10 31.12 22.38  1.089 0.39 0.62 -64.01                                 22.12  1.555 0.63 -82.28        0.05
 342 13 02 01.277 +29 12 22.64 18.68  4.206 1.11 0.78 -52.68                                 19.29  3.989 0.79 -51.79        0.55
 343 13 02 04.699 +29 18 28.22 21.83  2.162 0.88 0.84 -85.00                                 22.71  1.647 0.93 -30.63        0.60
 344 13 02 00.391 +29 21 27.65 21.74  1.811 0.41 0.74  61.30                                 21.62  1.799 0.72  62.49       -0.12
 345 13 01 54.242 +29 26 38.40 21.26  1.701 0.66 0.87  46.21                                 21.79  1.715 0.89  51.54        0.61
 346 13 01 58.133 +29 37 12.32 20.64  2.301 0.28 0.77 -82.03                                 21.52  2.207 0.80 -82.55        0.86
 347 13 01 45.331 +29 41 46.64 20.69  1.809 0.72 0.60  22.84 13 01 45.334 +29 41 46.36 24.76 21.15  1.830 0.58  22.53 24.83  0.47
 348 13 00 32.378 +26 19 49.98 21.53  1.463 0.83 0.94  68.90                                 22.12  1.471 0.87  76.86        0.59
 349 13 01 03.682 +26 21 08.50 21.20  1.281 1.06 0.40 -45.16                                 21.51  1.247 0.37 -45.19        0.31
 350 13 00 47.263 +26 46 59.09 20.47  2.496 0.82 0.64 -33.23                                 20.99  2.539 0.63 -34.18        0.55
 351 13 00 57.970 +26 58 35.08 18.74  3.977 0.84 0.66 -30.89                                 19.34  3.925 0.65 -31.26        0.58
 352 13 00 31.070 +27 01 13.51 20.98  2.305 1.60 0.95 -60.26                                 21.61  2.264 0.89 -77.94        0.56
 353 13 00 46.543 +27 04 16.79 21.59  2.523 1.79 0.45 -85.13                                 22.32  2.085 0.48 -85.27        0.60
 354 13 00 45.235 +27 06 49.68 20.86  1.244 1.10 0.84 -55.08                                 21.38  1.272 0.84 -54.88        0.54
 355 13 01 05.302 +27 09 35.21 20.53  1.084 0.76 0.83 -31.94                                 21.08  1.076 0.82 -34.21        0.55
 356 13 00 35.630 +27 10 52.00 20.59  3.965 0.95 0.73  11.79                                 21.36  3.810 0.69  19.53        0.67
 357 13 01 15.826 +27 12 38.02 18.92  3.561 0.96 0.61  10.63                                 19.49  3.550 0.61  10.19        0.57
 358 13 00 53.146 +27 15 23.15 20.79  1.320 1.18 0.72 -59.05                                 21.30  1.332 0.72 -57.96        0.52
 359 13 01 04.387 +27 20 50.68 21.14  1.093 0.68 0.72 -78.67                                 21.56  1.087 0.72 -77.90        0.43
 360 13 00 39.240 +27 20 39.95 21.64  1.066 1.62 0.83 -69.44                                 22.22  1.013 0.82 -70.80        0.57
 361 13 00 32.522 +27 21 08.96 20.83  1.449 0.75 0.82  42.94                                 21.32  1.498 0.81  38.34        0.53
 362 13 00 57.437 +27 25 36.84 21.96  1.274 0.60 0.77 -58.97                                 22.50  1.211 0.80 -53.67        0.54
 363 13 00 29.621 +27 26 28.46 21.26  1.664 0.86 0.75  80.17 13 00 29.570 +27 26 28.86 25.16 21.82  1.646 0.76  83.92 25.71  0.57
 364 13 01 18.065 +27 27 46.76 20.03  2.004 1.18 0.59 -40.77                                 20.58  2.012 0.60 -41.42        0.57
 365 13 00 54.720 +27 27 51.23 21.70  2.050 0.53 0.62   5.18                                 21.94  2.266 0.58  10.36        0.33
 366 13 00 40.606 +27 28 55.38 20.50  1.690 0.87 0.69 -36.03                                 21.03  1.720 0.69 -36.37        0.55
 367 13 01 05.237 +27 29 27.85 20.66  1.140 1.06 0.92 -75.86                                 21.36  1.101 0.86 -44.82        0.62
 368 13 00 35.594 +27 29 51.54 20.37  3.154 0.92 0.69 -43.28                                 20.87  3.151 0.72 -42.69        0.55
 369 13 00 29.894 +27 30 27.50 18.43  3.512 1.18 0.66 -37.40 13 00 29.892 +27 30 26.93 23.44 18.84  3.638 0.70 -35.12 23.92  0.50
 370 13 01 11.071 +27 31 51.49 21.24  1.305 0.78 0.92 -53.48                                 21.77  1.331 0.89 -52.10        0.56
 371 13 00 29.280 +27 34 20.14 21.25  1.962 1.18 0.45  87.48                                 21.88  1.825 0.46  88.84        0.59
 372 13 00 48.391 +27 32 44.59 22.40  1.118 0.84 0.76  13.75                                 22.89  1.071 0.80  10.55        0.50
 373 13 00 52.214 +27 35 40.31 20.90  1.117 1.16 0.67   5.57                                 21.47  1.108 0.68   4.70        0.57
 374 13 00 39.742 +27 36 21.42 22.18  1.564 0.79 0.74 -11.76                                 22.65  1.608 0.73 -12.78        0.51
 375 13 00 40.836 +27 37 56.06 21.41  1.940 0.96 0.69 -84.36                                 21.99  1.946 0.67 -84.75        0.58
 376 13 01 00.144 +27 37 59.88 21.42  1.204 0.72 0.79  18.86                                 21.93  1.243 0.79  20.10        0.54
 377 13 00 57.041 +27 39 56.84 19.43  2.652 1.44 0.81 -14.59                                 20.04  2.559 0.82 -15.89        0.58
 378 13 00 34.728 +27 40 06.78 20.77  1.079 0.87 0.80 -45.26                                 21.33  1.082 0.79 -44.71        0.57
 379 13 01 06.190 +27 41 10.00 21.19  1.049 1.46 0.71 -80.46                                 21.78  1.016 0.72 -81.29        0.58
 380 13 01 01.399 +27 44 05.93 21.32  2.662 1.48 0.66 -28.82 13 01 01.397 +27 44 06.29 24.67 21.85  2.731 0.66 -21.26 25.15  0.56
 381 13 01 10.622 +27 45 56.92 21.19  2.861 0.52 0.74 -46.98                                 21.82  2.691 0.79 -56.64        0.60
 382 13 01 04.601 +27 44 39.80 20.01  2.239 0.80 0.81 -25.50                                 20.55  2.206 0.82 -25.33        0.53
 383 13 00 52.361 +27 44 35.59 20.98  1.104 1.39 0.68 -53.03                                 21.53  1.112 0.69 -53.79        0.54
 384 13 01 12.406 +27 45 25.67 19.68  2.721 0.74 0.62   4.43                                 20.19  2.708 0.61   5.03        0.51
 385 13 01 15.641 +27 46 16.97 20.27  1.827 0.93 0.71 -35.01                                 20.82  1.843 0.70 -31.76        0.55
 386 13 00 49.632 +27 46 54.26 21.00  1.917 0.70 0.72 -48.56 13 00 49.639 +27 46 53.94 24.14 21.67  1.864 0.73 -50.80 24.68  0.64
 387 13 00 40.030 +27 48 37.51 21.95  1.299 0.61 0.91  49.53                                 22.16  1.535 0.86  66.36        0.43
 388 13 01 15.485 +27 49 11.53 18.80  3.629 2.00 0.93 -32.52                                 19.47  3.437 0.92 -41.08        0.60
 389 13 01 16.514 +27 49 43.21 20.67  2.414 0.61 0.67  69.09                                 21.24  2.352 0.67  65.80        0.55
 390 13 01 08.986 +27 50 27.31 20.48  2.705 0.98 0.70  22.66                                 21.04  2.707 0.70  23.99        0.57
 391 13 01 18.024 +27 50 13.34 20.95  1.775 1.07 0.64  80.14                                 21.45  1.802 0.69  81.75        0.54
 392 13 00 56.448 +27 50 35.27 20.62  1.251 1.45 0.95  77.92                                 21.20  1.255 0.93  71.46        0.57
 393 13 00 44.182 +27 51 08.35 21.71  1.366 1.64 0.84  57.91                                 21.97  1.700 0.85  71.79        0.46
 394 13 01 05.458 +27 51 28.33 20.79  1.356 0.67 0.55 -40.25                                 21.29  1.371 0.53 -41.09        0.51
 395 13 00 42.149 +27 51 26.17 21.54  1.518 1.97 0.76  68.34                                 22.07  1.497 0.79  70.19        0.53
 396 13 01 08.302 +27 52 24.24 21.48  1.368 0.96 0.71 -57.54                                 21.92  1.515 0.68 -60.96        0.53
 397 13 00 38.266 +27 53 06.83 20.83  1.879 0.64 0.62 -45.83                                 21.39  1.808 0.63 -44.99        0.54
 398 13 01 16.915 +27 53 07.44 20.53  1.523 1.44 0.49  11.82                                 21.05  1.519 0.49  10.94        0.53
 399 13 00 54.509 +27 53 02.33 20.74  1.026 1.13 0.88  41.67                                 21.31  1.019 0.86  38.84        0.58
 400 13 00 32.954 +27 54 06.73 19.03  2.115 1.47 0.98 -43.19 13 00 32.950 +27 54 06.70 22.80 19.68  2.158 0.98 -48.89 23.39  0.68
 401 13 00 51.242 +27 55 31.26 19.92  1.517 0.96 0.75  82.76 13 00 51.240 +27 55 31.04 24.44 20.47  1.541 0.75  83.49 24.95  0.56
 402 13 00 28.553 +27 56 38.90 21.51  1.763 2.08 0.99                                        22.20  1.604 0.91  88.25        0.61
 403 13 01 04.200 +27 57 17.06 21.01  1.630 0.73 0.86  59.29                                 21.41  1.788 0.85  57.84        0.49
 404 13 00 29.837 +27 55 56.06 21.23  1.254 1.12 0.80  26.74                                 21.79  1.319 0.86  23.83        0.56
 405 13 00 46.970 +27 56 50.35 21.36  1.325 0.75 0.45   6.62                                 21.88  1.345 0.46   7.61        0.53
 406 13 00 40.603 +27 56 01.54 19.78  2.163 1.54 0.80 -46.07                                 20.38  2.106 0.81 -45.23        0.58
 407 13 00 33.862 +27 57 42.26 21.46  1.916 0.81 0.73  72.98                                 22.10  1.923 0.71  81.30        0.65
 408 13 00 39.269 +27 57 47.99 20.28  1.217 1.14 0.92  33.43                                 20.83  1.222 0.92  34.94        0.55
 409 13 00 57.437 +27 58 04.98 21.49  2.121 0.55 0.83 -75.39                                 21.87  2.503 0.73 -69.69        0.53
 410 13 00 49.118 +27 58 36.34 19.80  1.656 0.82 0.86  83.68                                 20.35  1.669 0.86  82.56        0.57
 411 13 00 29.690 +27 58 07.28 20.37  1.339 1.23 0.66 -73.51 13 00 29.726 +27 58 06.89 24.58 20.98  1.305 0.66 -73.85 25.29  0.60
 412 13 01 13.613 +27 58 32.02 20.86  1.313 0.93 0.58  33.81                                 21.41  1.314 0.59  34.69        0.55
 413 13 00 47.650 +27 58 59.59 21.89  1.894 1.51 0.70 -76.44                                 22.64  1.647 0.68 -75.56        0.63
 414 13 00 29.179 +27 59 24.76 20.50  1.832 0.75 0.72  53.84 13 00 29.126 +27 59 25.01 24.66 21.06  1.813 0.72  52.16 25.05  0.56
 415 13 00 31.757 +28 01 22.12 20.66  1.478 1.43 0.82  79.55                                 21.26  1.460 0.79  78.30        0.58
 416 13 01 00.072 +28 01 30.76 20.04  1.594 0.80 0.70  83.86                                 20.63  1.571 0.70  84.59        0.59
 417 13 00 32.244 +28 02 13.42 19.80  4.750 0.61 0.52 -28.51                                 20.57  4.530 0.52 -31.56        0.70
 418 13 01 03.058 +28 02 35.63 21.04  1.248 0.96 0.89  86.10                                 21.56  1.278 0.88  77.94        0.54
 419 13 01 06.703 +28 03 50.33 20.65  1.521 1.06 0.71 -40.88                                 21.22  1.475 0.72 -42.69        0.56
 420 13 00 50.467 +28 03 56.74 20.19  1.666 0.75 0.69 -84.00                                 20.71  1.663 0.71 -84.02        0.55
 421 13 00 39.355 +28 04 11.39 20.52  1.150 0.97 0.95  45.32 13 00 39.353 +28 04 11.39 24.99 21.04  1.192 0.95  46.87 25.38  0.56
 422 13 00 51.348 +28 04 26.80 20.40  2.859 0.84 0.46  82.83                                 21.00  2.765 0.46  82.88        0.58
 423 13 00 46.423 +28 04 29.10 22.69  1.388 0.53 0.76  47.41                                 23.39  1.330 0.68  53.40        0.71
 424 13 00 36.806 +28 05 46.10 20.65  1.978 0.66 0.71  44.63                                 21.12  1.963 0.69  44.32        0.45
 425 13 00 39.770 +28 06 02.38 20.58  1.483 0.75 0.53 -35.49                                 21.13  1.507 0.52 -35.72        0.57
 426 13 00 43.037 +28 06 16.52 21.94  1.281 0.76 0.56   5.03                                 22.46  1.279 0.55   4.36        0.51
 427 13 01 18.391 +28 08 00.89 21.67  1.960 1.17 0.88   6.81                                 22.25  1.899 0.87  13.36        0.57
 428 13 01 11.590 +28 08 09.64 21.59  1.165 0.90 0.85  55.06                                 22.06  1.242 0.81  49.82        0.49
 429 13 01 01.601 +28 06 32.18 21.62  1.028 0.94 0.74  80.92                                 22.12  1.028 0.77  78.67        0.51
 430 13 01 16.502 +28 07 24.24 20.32  2.037 1.44 0.77  64.64 13 01 16.507 +28 07 24.17 24.26 20.89  2.076 0.78  63.42 24.68  0.60
 431 13 01 12.144 +28 08 16.51 19.68  2.267 0.89 0.92  41.36 13 01 12.149 +28 08 16.62 22.95 20.24  2.278 0.90  30.68 23.49  0.57
 432 13 01 02.676 +28 09 27.40 21.75  1.187 0.94 0.58 -71.56                                 22.38  1.156 0.56 -74.70        0.60
 433 13 00 42.226 +28 09 51.80 20.32  1.321 1.21 0.69 -78.94                                 20.89  1.306 0.69 -78.46        0.58
 434 13 00 39.720 +28 09 59.51 21.76  1.229 0.66 0.51  43.08                                 22.25  1.268 0.49  43.95        0.51
 435 13 00 29.570 +28 10 50.12 22.07  1.493 0.90 0.72 -68.48                                 22.69  1.449 0.71 -65.10        0.59
 436 13 01 18.024 +28 11 17.45 20.94  2.237 0.61 0.52   5.97                                 21.21  2.259 0.49   6.89        0.29
 437 13 00 46.332 +28 11 23.89 21.02  1.157 0.73 0.54  27.64                                 21.56  1.150 0.54  27.34        0.55
 438 13 00 43.198 +28 12 20.52 19.36  3.763 1.00 0.28 -24.09 13 00 43.130 +28 12 20.05 25.53 19.90  3.775 0.28 -24.02 26.11  0.55
 439 13 00 50.664 +28 11 54.82 21.65  1.448 0.96 0.80 -47.22 13 00 50.650 +28 11 55.07 24.55 22.30  1.207 0.92 -44.28 25.21  0.63
 440 13 00 42.965 +28 13 09.16 21.30  1.080 1.37 0.71  84.75                                 21.82  1.086 0.74  85.77        0.55
 441 13 00 58.118 +28 14 14.64 22.59  1.219 0.79 0.83 -36.14                                 23.04  1.360 0.76 -32.67        0.50
 442 13 01 00.374 +28 14 49.49 20.40  1.599 0.86 0.82  19.89                                 20.93  1.583 0.81  19.86        0.53
 443 13 01 03.698 +28 16 30.47 18.70  2.508 1.07 0.97   0.05                                 19.26  2.486 0.97  -4.31        0.56
 444 13 00 49.622 +28 16 08.65 20.08  1.373 0.94 0.87  24.30 13 00 49.625 +28 16 08.83 24.58 20.66  1.352 0.89  27.39 25.15  0.58
 445 13 00 47.570 +28 17 35.27 20.51  1.454 0.76 0.78  87.66                                 20.80  1.473 0.74  85.38        0.31
 446 13 01 10.128 +28 18 46.12 20.53  1.369 1.46 0.86  15.33                                 21.05  1.298 0.85  13.88        0.50
 447 13 00 46.634 +28 19 25.64 22.62  1.091 0.87 0.66  54.98                                 23.22  0.917 0.83  48.94        0.52
 448 13 01 10.819 +28 19 55.60 20.55  1.561 0.87 0.74   3.11                                 21.11  1.542 0.75   1.41        0.55
 449 13 00 35.158 +28 22 18.55 21.06  1.807 1.38 0.74 -18.72 13 00 35.114 +28 22 18.23 25.47 21.53  1.901 0.72 -15.79 26.14  0.50
 450 13 01 14.117 +28 26 15.58 22.23  1.136 1.00 0.76   4.45                                 22.58  1.120 0.78  -0.75        0.32
 451 13 00 59.438 +28 26 26.48 21.66  1.063 1.05 0.65  27.87                                 22.18  1.091 0.66  27.23        0.53
 452 13 00 52.490 +28 31 52.21 21.51  2.432 0.77 0.73  16.21                                 22.03  2.278 0.79  10.25        0.51
 453 13 00 35.297 +28 32 58.56 20.38  1.730 0.92 0.49 -69.66                                 20.94  1.732 0.49 -69.74        0.57
 454 13 01 19.644 +28 37 22.22 21.36  1.131 0.90 0.57   7.46                                 21.90  1.105 0.58   7.06        0.54
 455 13 00 45.658 +28 40 59.95 22.03  1.755 1.30 0.47 -49.60                                 22.52  1.811 0.47 -44.78        0.51
 456 13 01 10.289 +28 41 58.96 19.25  2.432 1.85 0.63  46.29                                 19.64  2.117 0.64  45.19        0.32
 457 13 01 09.130 +28 47 57.01 22.25  1.074 1.07 0.43  81.08                                 22.78  1.459 0.36  82.30        0.61
 458 13 00 39.689 +28 50 33.40 20.45  1.142 1.37 0.79   0.38                                 21.00  1.135 0.78  -0.85        0.56
 459 13 01 14.964 +28 50 59.78 21.27  1.217 0.60 0.63 -62.53                                 22.02  1.126 0.61 -69.05        0.72
 460 13 00 51.670 +28 52 16.18 19.34  2.505 0.56 0.79 -83.70                                 19.73  2.512 0.79 -83.32        0.40
 461 13 00 36.432 +28 55 50.34 20.00  1.612 0.96 0.73   0.57 13 00 36.444 +28 55 50.66 24.25 20.54  1.640 0.74   0.34 24.76  0.56
 462 13 00 47.446 +28 57 21.13 20.73  1.114 0.82 0.74  53.13                                 21.27  1.130 0.74  53.20        0.55
 463 13 00 32.666 +29 13 34.43 21.80  1.660 0.73 0.55 -45.55                                 22.42  1.540 0.58 -44.05        0.58
 464 13 00 47.458 +29 28 41.48 20.45  1.770 0.68 0.55 -42.53                                 20.91  1.794 0.54 -41.18        0.48
 465 13 01 06.612 +29 33 00.11 20.44  1.308 2.06 0.68 -14.50                                 20.96  1.271 0.74 -13.59        0.49
 466 12 59 51.526 +26 29 47.58 18.41  3.491 0.83 0.73  66.61                                 18.93  3.511 0.72  67.60        0.53
 467 13 00 03.194 +26 34 08.83 22.48  1.195 0.68 0.70 -46.29                                 22.86  1.150 0.73 -39.96        0.38
 468 13 00 12.418 +26 36 06.16 21.92  1.021 1.20 0.75  22.43 13 00 12.394 +26 36 05.51 25.32 22.37  1.046 0.79  20.85 25.91  0.47
 469 13 00 05.467 +26 57 42.12 22.04  1.221 0.93 0.49 -55.27                                 22.62  1.137 0.47 -56.45        0.59
 470 12 59 53.285 +26 58 05.52 21.24  1.545 1.04 0.32 -63.91                                 21.80  1.464 0.30 -64.25        0.57
 471 12 59 39.691 +27 01 46.49 21.08  1.391 0.91 0.50  57.43                                 21.50  1.455 0.48  55.80        0.45
 472 13 00 17.105 +27 03 04.21 21.07  2.048 0.88 0.63  44.93                                 21.72  1.872 0.64  37.79        0.56
 473 13 00 14.959 +27 12 28.58 21.28  1.360 1.06 0.59  16.74                                 21.72  1.248 0.56  18.58        0.41
 474 13 00 03.425 +27 14 42.76 21.08  1.500 1.47 0.66  45.55 13 00 03.413 +27 14 41.93 24.44 21.74  1.621 0.70  52.15 25.80  0.65
 475 13 00 20.129 +27 17 14.93 20.12  2.442 0.69 0.80  67.79                                 20.54  2.303 0.80  65.59        0.37
 476 13 00 07.550 +27 17 39.08 21.64  2.119 1.33 0.62  22.40                                 22.00  2.166 0.63  21.16        0.40
 477 12 59 41.863 +27 18 20.63 20.25  1.642 1.00 0.60  56.07                                 20.77  1.653 0.62  55.93        0.54
 478 12 59 55.999 +27 21 44.75 21.17  1.016 0.91 0.66 -53.29                                 21.71  1.026 0.66 -54.86        0.55
 479 13 00 27.622 +27 23 53.88 20.49  2.036 1.10 0.73  28.45                                 21.07  2.003 0.72  35.37        0.55
 480 13 00 26.251 +27 26 17.30 21.74  1.516 1.00 0.97  53.97 13 00 26.239 +27 26 17.41 25.88 22.27  1.499 0.97  66.91 26.42  0.53
 481 13 00 27.890 +27 27 25.85 21.28  1.009 0.75 0.88 -33.31 13 00 27.893 +27 27 25.78 25.46 21.82  1.000 0.89 -31.66 25.91  0.54
 482 12 59 48.811 +27 30 22.64 20.98  1.226 0.62 0.65  23.45 12 59 48.874 +27 30 23.18 26.06 21.46  1.203 0.64  23.30 26.77  0.49
 483 12 59 41.294 +27 31 48.25 19.17  3.158 1.06 0.69 -38.46                                 19.76  3.129 0.69 -38.79        0.58
 484 12 59 38.318 +27 31 50.92 20.04  2.342 1.46 0.61  33.44 12 59 38.335 +27 31 50.63 24.07 20.24  2.726 0.64  30.19 24.46  0.35
 485 12 59 49.332 +27 32 06.25 21.30  1.046 0.79 0.90  -8.98                                 21.83  1.049 0.90 -18.32        0.55
 486 13 00 26.926 +27 33 04.90 20.18  1.327 0.73 0.76 -28.82                                 20.69  1.264 0.75 -30.53        0.46
 487 13 00 27.523 +27 34 27.41 19.88  1.694 0.67 0.96  50.38                                 20.42  1.720 0.96  49.32        0.57
 488 13 00 16.534 +27 32 53.41 21.85  1.209 0.95 0.63 -51.57                                 22.28  1.243 0.71 -51.25        0.46
 489 13 00 12.115 +27 35 11.15 20.87  1.711 1.58 0.95  72.51                                 21.85  1.344 0.93  36.37        0.79
 490 13 00 26.407 +27 36 18.58 21.43  1.267 1.08 0.66  75.21                                 21.95  1.311 0.63  76.05        0.53
 491 12 59 42.137 +27 36 46.58 20.18  1.668 1.52 0.54   0.88                                 20.76  1.657 0.53   0.51        0.58
 492 12 59 44.477 +27 36 37.33 22.35  1.153 0.44 0.88  36.66                                 22.85  1.138 0.87   9.10        0.50
 493 13 00 12.156 +27 37 16.32 20.02  1.538 0.92 0.73 -40.36 13 00 12.190 +27 37 15.85 25.06 20.60  1.514 0.73 -41.05 25.75  0.57
 494 13 00 15.550 +27 37 59.23 21.54  1.760 1.19 0.46 -55.17                                 22.06  1.705 0.43 -56.88        0.55
 495 13 00 25.577 +27 38 14.42 21.48  1.063 0.85 0.54  89.65                                 21.97  1.042 0.53 -89.14        0.52
 496 12 59 49.927 +27 38 50.21 20.09  2.045 0.84 0.85 -36.69 12 59 49.925 +27 38 50.35 23.52 20.68  2.069 0.85 -39.98 24.09  0.60
 497 12 59 40.037 +27 38 53.48 21.19  2.402 1.63 0.75 -34.69                                 21.73  2.522 0.71 -31.69        0.57
 498 12 59 54.600 +27 39 14.94 20.47  1.559 1.16 0.81 -84.79                                 21.03  1.601 0.81 -83.80        0.58
 499 13 00 18.986 +27 41 00.02 21.25  1.125 0.73 0.66 -88.57 13 00 19.042 +27 41 00.31 25.30 21.80  1.130 0.66 -88.11 25.80  0.54
 500 12 59 40.020 +27 41 10.25 22.49  1.081 1.21 0.84 -87.25                                 23.05  1.087 0.79 -73.28        0.59
 501 12 59 43.459 +27 42 19.66 21.93  1.168 0.68 0.84  31.61                                 22.49  1.157 0.80  33.18        0.56
 502 13 00 24.101 +27 43 26.54 21.12  1.865 0.87 0.88  31.47                                 21.69  1.826 0.87  26.45        0.57
 503 13 00 18.386 +27 43 27.98 22.10  1.428 1.00 0.78 -68.75                                 22.71  1.335 0.77 -67.31        0.58
 504 13 00 28.402 +27 45 40.64 17.84  4.336 2.22 0.64 -72.68                                 18.47  4.349 0.64 -72.27        0.63
 505 13 00 24.360 +27 45 56.02 21.82  1.309 1.00 0.64  85.51                                 22.33  1.377 0.63  88.91        0.55
 506 13 00 19.632 +27 44 51.14 21.41  1.679 0.99 0.91 -14.30 13 00 19.627 +27 44 51.29 24.69 22.03  1.658 0.89  -9.70 25.19  0.59
 507 12 59 54.478 +27 45 04.68 21.40  1.031 0.73 0.54   7.59                                 21.94  1.041 0.53   5.83        0.55
 508 13 00 02.849 +27 45 42.70 21.60  1.081 0.71 0.84  76.56                                 22.14  1.111 0.81  74.69        0.58
 509 12 59 48.374 +27 45 48.28 21.12  1.767 0.99 0.71  43.97 12 59 48.358 +27 45 48.31 24.10 21.71  1.770 0.71  43.67 24.60  0.59
 510 12 59 39.084 +27 45 57.89 20.86  1.040 1.08 0.84  41.98 12 59 39.079 +27 45 57.85 24.71 21.47  1.006 0.85  41.52 25.44  0.60
 511 13 00 09.830 +27 44 31.24 21.16  1.242 0.70 0.70  74.88                                 21.72  1.266 0.70  76.10        0.58
 512 12 59 51.053 +27 45 04.39 20.29  1.647 2.24 0.73  74.78                                 20.95  1.526 0.70  72.91        0.62
 513 13 00 20.590 +27 47 12.55 18.82  3.421 1.00 0.66   0.61                                 19.45  3.362 0.66  -0.73        0.63
 514 12 59 48.710 +27 46 38.86 20.10  2.959 0.66 0.59 -28.88                                 20.64  3.005 0.59 -30.03        0.56
 515 12 59 48.139 +27 46 30.43 21.59  1.113 0.93 0.66 -34.20                                 22.12  1.119 0.63 -35.41        0.55
 516 13 00 20.530 +27 46 35.44 22.67  1.300 0.53 0.80  71.16                                 23.19  1.200 0.96  63.11        0.55
 517 13 00 28.330 +27 48 20.74 19.78  1.751 1.22 0.65  41.15                                 20.34  1.778 0.65  41.87        0.58
 518 13 00 23.174 +27 48 17.21 19.85  2.176 0.89 0.83 -46.15 13 00 23.170 +27 48 17.17 24.65 20.42  2.169 0.83 -43.62 25.23  0.58
 519 13 00 18.833 +27 48 06.59 20.86  2.338 0.70 0.72   6.85                                 21.43  2.296 0.74   9.34        0.57
 520 12 59 56.160 +27 48 13.03 20.43  1.533 1.04 0.85 -57.11                                 21.05  1.490 0.86 -57.69        0.61
 521 13 00 12.084 +27 48 23.76 21.18  1.515 0.74 0.77 -51.90                                 21.65  1.593 0.72 -52.38        0.53
 522 13 00 20.338 +27 49 24.02 20.07  2.001 0.70 0.79 -35.05                                 20.58  1.990 0.79 -36.02        0.52
 523 13 00 11.707 +27 49 41.02 20.18  1.604 0.94 0.82 -53.46                                 20.78  1.599 0.81 -54.33        0.59
 524 12 59 57.614 +27 49 21.97 20.75  1.364 0.60 0.72  25.95                                 21.31  1.376 0.71  25.32        0.57
 525 12 59 56.657 +27 49 41.52 20.88  1.230 1.05 0.74  63.79                                 21.45  1.251 0.73  68.21        0.58
 526 12 59 48.238 +27 49 41.41 22.10  1.334 0.79 0.72 -26.40                                 22.67  1.281 0.72 -25.77        0.58
 527 13 00 15.494 +27 50 10.32 20.03  1.668 1.52 0.59  -6.44 13 00 15.432 +27 50 10.21 24.39 20.35  1.851 0.60  -5.14 24.37  0.37
 528 13 00 10.265 +27 50 06.07 21.34  1.064 1.47 0.94 -77.96                                 21.92  1.047 0.93 -62.01        0.59
 529 12 59 50.892 +27 50 13.27 19.32  2.019 1.03 0.87 -41.79 12 59 50.890 +27 50 13.81 23.43 19.92  2.028 0.87 -41.39 24.03  0.61
 530 13 00 22.918 +27 51 07.49 21.52  1.552 1.04 0.85   9.14                                 22.20  1.374 0.92 -17.28        0.63
 531 13 00 14.885 +27 51 04.03 21.19  1.486 1.08 0.56 -83.85                                 22.00  1.340 0.52 -82.58        0.76
 532 13 00 18.007 +27 51 12.56 20.80  1.027 1.34 0.95  10.91                                 21.40  1.028 0.93  28.91        0.60
 533 13 00 10.978 +27 52 21.94 20.70  1.126 1.33 0.87   9.38 13 00 10.980 +27 52 21.97 24.02 21.24  1.169 0.85   9.56 24.46  0.57
 534 13 00 05.381 +27 53 33.18 19.48  1.804 1.09 0.93  64.48 13 00 05.386 +27 53 33.14 24.10 20.06  1.828 0.92  67.67 24.71  0.59
 535 12 59 43.308 +27 53 19.61 21.11  2.868 1.26 0.83  26.62                                 21.57  3.236 0.68  25.51        0.58
 536 13 00 04.061 +27 53 42.97 20.07  1.744 1.35 0.95  82.54 13 00 04.044 +27 53 42.86 23.27 20.76  1.720 0.95  74.15 23.87  0.68
 537 13 00 23.352 +27 53 46.00 21.97  2.414 1.20 0.44 -25.77                                 22.60  2.458 0.40 -25.68        0.59
 538 12 59 40.620 +27 53 52.37 22.00  1.044 0.60 0.49  79.49                                 22.52  1.006 0.50  81.32        0.54
 539 13 00 13.514 +27 54 08.17 22.13  1.400 0.89 0.74 -85.29                                 22.79  1.281 0.78 -86.21        0.60
 540 13 00 07.294 +27 54 23.36 20.99  2.609 1.52 0.67  29.93                                 21.54  2.528 0.68  20.57        0.55
 541 13 00 22.068 +27 54 42.80 21.53  1.133 1.14 0.75  65.93                                 22.00  1.165 0.77  61.61        0.50
 542 12 59 48.900 +27 54 56.09 20.61  1.302 0.88 0.87  55.67                                 21.15  1.340 0.87  58.15        0.58
 543 12 59 42.446 +27 54 54.00 21.36  1.363 1.09 0.81 -74.66                                 22.09  1.207 0.84 -80.87        0.68
 544 13 00 03.626 +27 55 13.33 21.26  2.419 2.00 0.66  -6.25                                 21.26  2.774 0.96 -28.50        0.30
 545 12 59 40.190 +27 55 35.04 19.17  2.230 2.12 0.99                                        19.80  2.282 0.95  74.45        0.63
 546 13 00 02.662 +27 56 45.38 20.38  1.429 0.63 0.56  51.13 13 00 02.678 +27 56 45.17 24.79 20.97  1.415 0.55  51.15 25.38  0.59
 547 12 59 41.693 +27 56 47.98 19.25  5.687 1.58 0.69  85.33                                 19.97  5.698 0.59 -89.64        0.64
 548 13 00 16.675 +27 56 38.76 18.67  2.847 1.58 0.72   9.36                                 19.34  2.754 0.70  11.08        0.63
 549 12 59 47.911 +27 56 55.57 20.61  1.622 3.77 0.91   5.46                                 20.96  2.917 0.81   3.11        0.68
 550 12 59 56.765 +27 56 16.04 20.39  1.473 1.19 0.74 -76.44                                 20.96  1.498 0.73 -77.23        0.58
 551 13 00 19.529 +27 55 19.49 21.79  1.303 1.40 0.31  53.41                                 22.29  1.807 0.29  55.37        0.53
 552 12 59 44.904 +27 55 36.19 19.34  3.058 0.70 0.63 -74.70                                 19.91  3.076 0.63 -75.95        0.59
 553 13 00 10.243 +27 56 25.01 21.43  1.402 1.23 0.76   9.45                                 22.21  1.232 0.71  15.70        0.70
 554 13 00 21.713 +27 56 50.21 20.94  1.422 1.55 0.93   9.80                                 21.60  1.376 0.91   3.07        0.63
 555 12 59 50.894 +27 57 36.68 20.06  3.578 1.80 0.76  83.01 12 59 50.878 +27 57 36.72 25.74 20.78  3.042 0.85  87.36 26.26  0.61
 556 12 59 44.755 +27 58 07.07 19.58  1.933 1.27 0.84  64.68                                 19.98  2.140 0.87  64.02        0.50
 557 12 59 45.338 +27 58 29.14 19.22  2.989 1.79 0.83 -19.31                                 19.73  3.054 0.82 -18.96        0.55
 558 13 00 22.894 +27 58 38.53 21.61  1.050 0.92 0.91  76.53                                 22.24  1.043 0.81  84.41        0.64
 559 12 59 56.645 +27 59 02.15 21.24  2.856 2.09 0.90 -68.89                                 21.34  4.219 0.82 -50.73        0.49
 560 13 00 28.478 +27 58 59.02 21.29  3.944 2.65 0.64 -61.89                                 22.48  3.216 0.48 -66.16        0.95
 561 13 00 17.616 +27 59 27.74 20.60  1.788 1.90 0.84 -74.78                                 21.23  1.774 0.78 -77.50        0.59
 562 12 59 39.082 +27 59 33.25 20.22  2.154 1.99 0.67  15.10                                 20.86  2.003 0.69  16.29        0.61
 563 12 59 59.136 +27 59 45.89 20.49  4.504 2.29 0.94   2.66                                 21.63  3.257 0.86 -12.41        0.74
 564 13 00 26.609 +28 00 01.80 21.23  2.773 0.82 0.60 -85.61 13 00 26.554 +28 00 01.62 25.45 21.74  2.970 0.56 -82.62 25.92  0.57
 565 13 00 05.323 +28 00 45.79 19.58  5.202 0.79 0.51 -30.65                                 20.22  5.120 0.51 -31.83        0.62
 566 13 00 14.834 +28 00 30.53 20.70  2.875 1.29 0.49  71.83                                 21.29  2.643 0.48  69.41        0.54
 567 13 00 12.610 +28 00 30.89 21.29  1.592 1.03 0.76 -75.81 13 00 12.586 +28 00 30.89 24.73 21.86  1.567 0.77 -75.37 25.15  0.58
 568 12 59 42.466 +28 00 37.19 21.78  1.379 1.92 0.74 -76.71                                 22.41  1.295 0.76 -85.29        0.64
 569 12 59 58.975 +28 00 52.27 21.49  2.603 1.51 0.61   1.67                                 22.09  2.586 0.63   4.55        0.61
 570 12 59 50.592 +28 01 34.07 20.33  1.451 0.97 0.85  45.00                                 20.92  1.444 0.85  43.57        0.59
 571 13 00 15.684 +28 01 46.34 20.40  1.471 1.31 0.65  35.99                                 21.00  1.477 0.65  36.82        0.62
 572 12 59 46.944 +28 01 50.09 21.46  1.613 1.31 0.81  87.18                                 22.10  1.403 0.92 -83.26        0.59
 573 13 00 16.860 +28 01 44.08 21.55  2.385 1.89 0.87 -80.43                                 22.06  2.521 0.85  74.48        0.51
 574 13 00 21.962 +28 02 18.46 19.97  1.538 1.53 0.87 -63.16                                 20.60  1.495 0.87 -58.41        0.62
 575 13 00 13.531 +28 02 14.53 19.19  3.674 2.46 0.90 -41.81                                 19.81  3.541 0.90 -44.46        0.60
 576 12 59 44.414 +28 02 28.21 21.31  1.704 0.85 0.82 -39.36 12 59 44.410 +28 02 28.25 24.53 21.92  1.548 0.84 -41.43 25.09  0.58
 577 13 00 05.688 +28 03 14.69 19.97  2.222 0.47 0.71 -23.46 13 00 05.671 +28 03 14.76 23.93 20.52  2.373 0.67 -25.48 24.46  0.61
 578 12 59 50.208 +28 02 56.76 21.37  1.160 0.93 0.67 -75.57                                 21.87  1.212 0.66 -76.84        0.54
 579 12 59 41.234 +28 04 25.25 19.46  1.955 1.71 0.82  70.20 12 59 41.242 +28 04 25.57 24.08 19.91  2.238 0.85  80.62 24.16  0.58
 580 13 00 21.331 +28 03 27.00 20.74  1.275 1.05 0.79 -37.61                                 21.34  1.279 0.79 -34.53        0.61
 581 13 00 04.282 +28 04 09.66 19.79  1.483 1.21 0.93  13.86 13 00 04.284 +28 04 09.62 24.01 20.42  1.477 0.95  15.88 24.62  0.64
 582 13 00 02.926 +28 04 21.29 20.85  1.530 0.95 0.82 -87.71 13 00 02.918 +28 04 21.32 23.84 21.46  1.502 0.83 -83.24 24.40  0.60
 583 12 59 57.370 +28 04 43.18 20.91  1.085 0.97 0.81  33.47 12 59 57.372 +28 04 43.18 24.53 21.51  1.063 0.82  36.98 25.03  0.60
 584 13 00 11.796 +28 05 02.65 19.10  2.737 1.44 0.84  47.01 13 00 11.815 +28 05 02.40 24.30 19.72  2.637 0.85  49.78 24.96  0.59
 585 13 00 28.013 +28 04 43.86 22.27  1.371 1.47 0.92  67.35                                 22.71  1.611 0.91  33.42        0.54
 586 13 00 14.770 +28 04 54.08 21.87  1.061 0.71 0.58  47.15                                 22.41  1.030 0.58  46.41        0.56
 587 12 59 48.955 +28 05 34.87 21.74  1.710 0.68 0.79  47.41                                 22.44  1.738 0.64  43.84        0.61
 588 13 00 16.836 +28 05 49.42 20.93  2.529 1.42 0.70  56.39                                 21.55  2.584 0.66  55.97        0.60
 589 13 00 06.821 +28 05 44.30 21.62  1.901 2.44 0.72  54.42                                 21.96  2.196 0.71  45.19        0.52
 590 13 00 09.821 +28 08 31.60 20.45  6.056 1.33 0.53 -19.85                                 20.95  6.077 0.57 -17.98        0.59
 591 13 00 03.542 +28 07 37.27 19.99  1.295 1.09 0.96 -78.37 13 00 03.538 +28 07 37.20 24.01 20.58  1.328 0.94 -86.23 24.51  0.61
 592 13 00 21.526 +28 08 02.29 21.56  1.116 0.78 0.51 -20.92                                 22.13  1.104 0.50 -20.00        0.58
 593 12 59 46.061 +28 06 57.31 21.00  1.662 1.17 0.88  25.98 12 59 46.063 +28 06 57.31 25.44 21.78  1.338 0.97   8.03 26.48  0.62
 594 13 00 26.275 +28 07 26.47 21.67  1.475 0.57 0.78  19.87                                 22.18  1.557 0.73  10.06        0.54
 595 12 59 58.294 +28 06 41.98 20.83  1.116 0.68 0.67 -13.33 12 59 58.310 +28 06 42.01 24.45 21.37  1.110 0.67 -11.90 24.95  0.55
 596 13 00 03.850 +28 07 29.39 21.03  1.619 1.61 0.90  18.68                                 21.63  1.562 0.92  28.33        0.57
 597 13 00 09.072 +28 08 27.56 20.22  2.469 1.33 0.89  24.52                                 20.78  2.382 0.88  30.57        0.55
 598 13 00 20.897 +28 08 57.48 21.23  2.735 2.19 0.85 -21.17 13 00 20.849 +28 08 58.13 25.09 22.10  2.162 0.79 -21.46 25.32  0.64
 599 12 59 47.338 +28 10 04.08 22.02  1.437 0.50 0.55  58.51                                 22.76  1.406 0.48  58.76        0.76
 600 13 00 03.845 +28 10 11.89 22.05  1.790 0.56 0.74   2.02 13 00 03.845 +28 10 11.57 24.62 22.51  1.801 0.81  27.30 25.26  0.54
 601 12 59 50.256 +28 11 21.80 19.77  2.304 1.19 0.66  62.73                                 20.32  2.314 0.66  61.66        0.57
 602 13 00 09.394 +28 11 26.92 20.41  1.710 0.79 0.76 -57.94                                 20.90  1.734 0.75 -56.49        0.51
 603 13 00 02.928 +28 11 40.60 21.27  1.868 0.87 0.61  -6.33                                 21.72  1.996 0.60  -7.05        0.52
 604 13 00 08.287 +28 12 21.64 20.34  1.373 1.59 0.64 -51.98                                 20.89  1.357 0.63 -51.84        0.55
 605 13 00 21.641 +28 13 41.92 19.40  2.220 1.29 0.67  14.73                                 19.98  2.267 0.67  14.92        0.61
 606 13 00 11.381 +28 13 02.06 21.56  1.060 0.90 0.94  17.63                                 22.00  1.107 0.93  38.75        0.45
 607 13 00 04.121 +28 13 21.47 20.77  2.716 0.97 0.80  21.07                                 21.19  2.950 0.81  19.52        0.57
 608 13 00 07.687 +28 13 16.46 21.70  1.054 0.80 0.41 -44.71                                 22.23  1.056 0.42 -44.24        0.55
 609 12 59 39.638 +28 13 29.53 21.51  3.561 2.61 0.63 -56.57                                 22.06  3.258 0.71  25.30        0.35
 610 12 59 49.769 +28 14 31.67 21.21  1.188 1.12 0.81 -23.78                                 21.77  1.200 0.77 -26.31        0.60
 611 13 00 12.302 +28 13 55.06 20.94  1.864 0.85 0.53 -80.29                                 21.45  1.887 0.54 -79.10        0.54
 612 13 00 13.068 +28 14 05.14 20.53  1.087 1.39 0.92  18.43                                 21.06  1.112 0.91  12.85        0.55
 613 12 59 53.990 +28 15 05.51 20.11  3.444 3.06 0.70 -21.41                                 20.88  2.912 0.67 -22.36        0.63
 614 13 00 23.851 +28 15 08.32 20.49  1.271 1.33 0.68  -1.15                                 21.04  1.284 0.70  -3.32        0.57
 615 12 59 48.190 +28 15 32.40 20.51  1.069 0.71 0.89 -59.20 12 59 48.199 +28 15 32.44 23.81 21.00  1.083 0.85 -65.10 24.50  0.50
 616 13 00 26.474 +28 16 58.80 19.92  1.665 1.29 0.68  -8.00                                 20.47  1.686 0.68  -9.20        0.57
 617 12 59 43.085 +28 16 51.10 21.18  2.724 1.54 0.91 -20.50                                 22.00  2.198 0.92  -0.38        0.58
 618 13 00 02.263 +28 17 08.27 21.18  1.327 0.78 0.73 -42.48                                 21.71  1.330 0.74 -44.12        0.56
 619 12 59 50.244 +28 17 10.39 22.37  1.120 0.70 0.72  73.59                                 22.85  1.043 0.77  71.70        0.48
 620 12 59 51.806 +28 17 46.18 21.31  1.392 1.17 0.95 -53.51                                 21.78  1.412 0.93 -49.94        0.51
 621 13 00 22.123 +28 17 40.02 21.25  2.285 1.47 0.73 -52.46                                 22.00  1.854 0.73 -52.50        0.58
 622 13 00 09.732 +28 18 19.62 21.43  1.583 0.84 0.40  72.40                                 21.97  1.593 0.39  71.31        0.54
 623 13 00 26.112 +28 18 25.02 21.45  2.006 1.32 0.49  27.51                                 21.93  1.944 0.52  26.38        0.49
 624 12 59 55.255 +28 20 03.80 20.80  1.429 0.92 0.63  39.28                                 21.33  1.430 0.63  39.35        0.55
 625 13 00 04.109 +28 20 41.50 21.58  1.530 0.67 0.46   8.33 13 00 04.099 +28 20 41.57 25.32 22.16  1.509 0.46   7.78 25.69  0.60
 626 13 00 25.116 +28 22 41.09 20.72  1.250 0.87 0.86  36.60                                 21.34  1.195 0.86  36.61        0.60
 627 12 59 38.479 +28 24 24.37 21.39  1.553 0.93 0.65  68.30                                 21.90  1.664 0.61  68.25        0.55
 628 13 00 18.761 +28 25 17.94 20.95  4.107 1.15 0.55  70.55                                 21.72  3.519 0.56  67.97        0.62
 629 12 59 42.168 +28 26 22.70 21.60  1.790 1.14 0.77  66.27                                 22.20  1.711 0.76  67.31        0.56
 630 13 00 16.294 +28 26 33.86 21.09  1.080 1.50 0.59 -45.14                                 21.64  1.067 0.56 -45.31        0.56
 631 12 59 45.521 +28 27 16.42 21.34  1.064 0.76 0.58 -66.10                                 21.82  1.062 0.58 -66.13        0.48
 632 13 00 20.412 +28 31 21.00 20.48  1.273 0.61 0.72 -75.41 13 00 20.426 +28 31 20.82 24.96 20.69  1.283 0.73 -76.27 25.33  0.22
 633 12 59 55.781 +28 33 08.17 19.96  1.557 1.04 0.85  85.56 12 59 55.800 +28 33 07.74 24.00 20.25  1.665 0.83  82.92 24.42  0.34
 634 12 59 43.915 +28 32 55.39 21.09  1.575 0.88 0.50 -73.11                                 21.60  1.602 0.50 -72.59        0.53
 635 13 00 27.917 +28 37 29.82 19.61  3.532 0.89 0.43 -76.64 13 00 27.895 +28 37 30.50 24.69 20.15  3.606 0.42 -76.45 25.08  0.57
 636 12 59 49.618 +28 38 51.83 21.02  1.531 0.84 0.67  71.94                                 21.56  1.517 0.70  72.52        0.55
 637 13 00 14.201 +28 41 36.49 20.50  2.925 0.79 0.43  -0.93                                 20.56  3.416 0.45   0.24        0.33
 638 13 00 26.023 +28 41 21.01 21.72  1.247 1.15 0.95  47.56                                 22.29  1.229 0.95  60.08        0.55
 639 12 59 59.114 +28 42 06.52 21.36  1.720 1.58 0.74 -65.19                                 21.87  1.709 0.70 -62.35        0.50
 640 12 59 58.966 +28 45 33.30 22.13  1.387 1.68 0.91 -47.21                                 22.25  2.054 0.73 -69.33        0.45
 641 12 59 52.874 +28 47 48.01 20.18  1.423 1.21 0.70  86.68                                 20.73  1.416 0.70  87.19        0.55
 642 12 59 48.062 +28 49 39.29 22.32  1.047 0.72 0.99                                        22.80  1.088 0.99               0.52
 643 13 00 28.198 +28 53 23.60 20.42  1.147 0.87 0.95 -68.19 13 00 28.217 +28 53 23.93 25.21 20.82  1.107 0.96 -68.73 25.91  0.39
 644 13 00 25.080 +28 54 43.96 20.94  2.219 1.07 0.52  -6.03 13 00 25.066 +28 54 43.81 25.50 21.46  2.288 0.52  -4.52 26.14  0.54
 645 13 00 23.278 +28 57 08.06 21.27  1.213 1.01 0.62  66.26                                 21.84  1.169 0.65  66.34        0.56
 646 12 59 42.480 +28 59 28.61 20.70  1.005 0.94 0.81  12.60                                 21.27  1.008 0.82  13.20        0.58
 647 12 59 57.720 +29 01 31.91 20.87  1.893 0.99 0.39  30.40                                 21.40  1.873 0.39  30.49        0.54
 648 12 59 48.026 +29 05 17.95 21.37  1.206 1.14 0.81  49.06                                 21.89  1.228 0.81  47.95        0.54
 649 12 59 47.268 +29 09 06.37 22.04  2.125 0.84 0.49 -20.86                                 22.59  2.122 0.50 -21.33        0.58
 650 12 59 50.114 +29 21 05.00 20.03  1.725 1.61 0.60 -64.57                                 20.32  1.680 0.59 -67.77        0.28
 651 13 00 17.789 +29 30 07.49 21.42  1.369 0.94 0.79  46.52                                 21.60  1.201 0.79  63.05        0.15
 652 12 59 49.889 +29 31 14.59 22.21  1.621 1.02 0.42  13.93                                 22.66  1.553 0.44  15.01        0.44
 653 13 00 19.944 +29 36 08.89 21.07  1.577 1.32 0.49  53.19                                 21.59  1.609 0.47  53.15        0.50
 654 12 59 56.143 +29 37 45.08 18.15  3.230 1.42 0.88 -89.76                                 18.66  3.270 0.89 -89.10        0.52
 655 12 59 06.922 +26 28 25.68 20.12  1.602 2.27 0.70  -9.15                                 20.49  1.760 0.69  -8.62        0.43
 656 12 59 15.672 +26 28 52.14 19.65  2.808 1.12 0.38  11.60 12 59 15.720 +26 28 51.42 25.08 20.09  2.840 0.38  11.64 25.54  0.45
 657 12 59 08.441 +26 32 43.30 20.51  1.386 1.08 0.74  31.53                                 21.11  1.356 0.73  31.95        0.59
 658 12 59 33.859 +26 38 11.65 21.34  1.448 1.34 0.45  -9.36                                 21.89  1.362 0.49  -7.64        0.51
 659 12 58 49.042 +26 53 36.24 21.41  1.489 0.92 0.89 -64.46 12 58 49.109 +26 53 36.20 25.50 21.96  1.438 0.86 -70.68 26.14  0.52
 660 12 58 55.426 +26 53 56.76 20.93  1.876 0.97 0.85  41.55                                 21.55  1.828 0.83  37.72        0.58
 661 12 58 48.910 +27 00 34.56 22.06  1.298 1.00 0.86  70.46                                 22.61  1.386 0.81  78.73        0.57
 662 12 59 17.347 +27 01 39.54 19.28  2.261 1.46 0.72  52.79                                 19.50  2.516 0.71  55.07        0.34
 663 12 58 56.796 +27 02 27.92 20.92  1.664 0.87 0.73  47.56                                 21.51  1.604 0.72  48.11        0.56
 664 12 59 01.687 +27 06 28.51 20.73  2.007 0.99 0.49 -23.95                                 21.33  1.941 0.49 -24.01        0.59
 665 12 59 23.014 +27 09 15.70 21.38  1.073 1.26 0.60 -57.65                                 21.87  1.111 0.60 -60.47        0.50
 666 12 59 08.086 +27 12 19.30 20.33  1.779 1.36 0.56  69.87                                 20.85  1.761 0.56  70.78        0.52
 667 12 59 19.939 +27 15 32.33 20.86  1.218 0.77 0.52 -77.87                                 21.40  1.220 0.54 -75.95        0.54
 668 12 59 17.014 +27 18 09.76 21.10  1.263 0.94 0.57  -7.63                                 21.64  1.293 0.56  -6.94        0.55
 669 12 59 32.710 +27 19 06.28 21.38  1.157 1.01 0.61  -3.48                                 21.80  1.158 0.60  -2.84        0.44
 670 12 59 23.640 +27 21 21.78 20.68  1.639 1.00 0.75 -20.66 12 59 23.642 +27 21 22.07 25.62 21.17  1.678 0.77 -23.06 25.93  0.52
 671 12 58 55.726 +27 23 43.26 20.63  2.056 1.99 0.54  76.96                                 21.15  2.063 0.55  77.18        0.53
 672 12 58 49.418 +27 24 11.92 20.24  2.122 0.92 0.70  54.13                                 20.84  2.139 0.65  54.46        0.57
 673 12 59 04.447 +27 24 56.56 21.58  1.318 1.85 0.30  70.28                                 22.12  1.292 0.31  70.90        0.54
 674 12 59 19.802 +27 24 47.20 21.05  1.086 1.27 0.56  58.83 12 59 19.795 +27 24 47.23 24.47 21.84  1.315 0.58  62.29 26.84  0.86
 675 12 58 49.594 +27 25 31.48 21.12  1.307 0.77 0.73  52.04                                 21.62  1.366 0.68  53.66        0.53
 676 12 59 03.593 +27 26 11.94 21.93  1.606 0.90 0.87 -36.29 12 59 03.583 +27 26 11.98 25.10 22.49  1.583 0.85  -1.39 25.64  0.53
 677 12 58 53.446 +27 28 36.88 21.36  1.967 0.66 0.77 -10.03 12 58 53.474 +27 28 37.78 24.50 22.07  1.701 0.82 -17.54 25.09  0.59
 678 12 59 35.714 +27 30 28.76 21.68  2.158 0.96 0.81 -82.89                                 22.25  2.089 0.75 -76.52        0.53
 679 12 58 50.206 +27 31 00.88 21.08  1.467 0.89 0.95   1.86                                 21.65  1.451 0.95 -17.29        0.58
 680 12 59 28.860 +27 34 15.49 20.38  1.735 0.92 0.55 -14.13                                 20.91  1.764 0.53 -13.68        0.55
 681 12 59 20.998 +27 33 14.11 21.02  1.156 1.66 0.49  36.69                                 21.53  1.156 0.50  37.45        0.51
 682 12 58 53.069 +27 34 55.92 20.17  1.275 1.21 0.94 -78.00                                 20.64  1.383 0.91 -83.13        0.51
 683 12 59 15.108 +27 32 58.31 20.82  1.355 2.03 0.97 -16.18                                 21.35  1.403 0.93 -23.66        0.54
 684 12 58 54.504 +27 33 52.74 19.73  2.385 1.18 0.54  17.11                                 20.26  2.403 0.53  16.94        0.53
 685 12 59 12.262 +27 35 10.97 20.83  1.749 0.93 0.88 -73.64                                 21.44  1.694 0.89 -69.45        0.60
 686 12 58 57.878 +27 36 50.29 21.62  1.090 0.93 0.56 -44.87                                 22.12  1.117 0.54 -45.19        0.52
 687 12 59 02.460 +27 36 56.30 21.57  2.528 1.08 0.81  48.01                                 22.30  2.086 0.87  30.39        0.54
 688 12 59 04.258 +27 37 15.96 21.48  1.129 0.68 0.65  45.63                                 21.98  1.117 0.67  45.85        0.52
 689 12 59 16.214 +27 37 39.83 21.05  1.529 0.97 0.78 -34.39                                 21.59  1.508 0.78 -40.03        0.54
 690 12 59 21.194 +27 37 55.63 19.97  1.403 1.22 0.94 -36.62 12 59 21.187 +27 37 55.74 25.11 20.53  1.416 0.94 -39.79 25.64  0.58
 691 12 58 54.271 +27 38 08.59 21.32  1.213 1.04 0.90  56.68 12 58 54.274 +27 38 08.59 24.48 21.91  1.126 0.93  70.84 25.03  0.55
 692 12 58 54.991 +27 38 52.22 20.44  2.348 0.75 0.86 -87.22                                 21.00  2.303 0.85 -87.90        0.53
 693 12 58 52.188 +27 38 33.36 21.34  1.003 0.87 0.55  89.09                                 21.91  0.988 0.55  89.80        0.56
 694 12 58 49.183 +27 39 17.17 20.09  1.527 0.77 0.89  26.35 12 58 49.174 +27 39 17.10 23.18 20.61  1.567 0.90  28.13 23.71  0.56
 695 12 59 05.887 +27 39 06.52 20.86  1.375 1.12 0.60  51.39                                 21.41  1.299 0.59  52.29        0.51
 696 12 58 52.694 +27 39 22.07 21.14  1.745 1.23 0.98   9.26 12 58 52.692 +27 39 22.10 24.42 21.81  1.691 0.95  13.52 24.92  0.64
 697 12 59 15.382 +27 40 13.91 21.84  1.197 0.78 0.71   2.85                                 22.40  1.143 0.77  -3.71        0.55
 698 12 59 07.589 +27 41 38.29 19.74  1.905 1.20 0.70  32.85                                 20.32  1.881 0.72  31.89        0.59
 699 12 58 49.524 +27 42 17.21 19.70  2.167 1.69 0.62 -63.82                                 20.19  2.216 0.62 -62.78        0.52
 700 12 59 00.773 +27 42 29.74 20.46  1.496 0.97 0.90  64.01 12 59 00.746 +27 42 29.63 25.18 20.98  1.509 0.91  60.44 25.55  0.56
 701 12 58 52.246 +27 42 36.86 20.90  1.378 1.41 0.55  51.05                                 21.49  1.353 0.55  51.52        0.59
 702 12 59 16.615 +27 42 41.76 21.15  1.063 1.00 0.94 -26.49                                 21.74  1.020 0.98 -42.10        0.58
 703 12 59 35.647 +27 42 59.33 22.35  1.391 0.75 0.70 -77.96                                 22.88  1.372 0.74 -81.77        0.57
 704 12 59 04.193 +27 43 33.92 21.88  1.084 1.18 0.87 -28.32                                 22.53  0.914 0.94 -40.20        0.63
 705 12 59 05.642 +27 45 23.04 19.98  2.009 0.84 0.82  45.58                                 20.54  2.033 0.81  47.94        0.59
 706 12 59 24.946 +27 45 29.02 21.88  1.087 1.26 0.59   3.83                                 22.52  1.043 0.58   4.16        0.64
 707 12 59 30.446 +27 44 50.17 19.58  2.238 0.90 0.89 -17.50                                 20.11  2.261 0.90 -16.27        0.56
 708 12 59 27.694 +27 44 33.76 21.79  1.022 0.93 0.71 -43.92                                 22.32  1.001 0.73 -45.05        0.53
 709 12 58 55.745 +27 45 28.62 20.77  1.477 0.73 0.52   1.78                                 21.22  1.496 0.52   1.56        0.47
 710 12 59 15.317 +27 45 14.87 20.86  1.855 1.18 0.62  15.04                                 21.36  1.933 0.63  11.90        0.57
 711 12 58 50.616 +27 44 51.79 21.31  2.290 2.37 0.96  81.88                                 21.83  2.424 0.91 -77.90        0.53
 712 12 58 52.102 +27 44 16.30 21.36  1.129 0.95 0.84  13.36                                 21.90  1.125 0.82   9.22        0.53
 713 12 58 57.869 +27 44 48.12 21.65  1.793 0.59 0.83   2.01                                 22.14  1.654 0.87  11.09        0.40
 714 12 59 21.122 +27 46 28.16 20.47  1.205 1.73 0.84  70.45                                 21.04  1.225 0.84  69.51        0.58
 715 12 59 23.830 +27 47 26.88 19.93  2.334 0.84 0.93 -87.80 12 59 23.846 +27 47 27.24 23.83 20.50  2.320 0.94 -83.62 24.36  0.57
 716 12 59 29.508 +27 47 19.64 20.84  1.991 1.43 0.75 -38.38                                 21.46  1.888 0.75 -45.89        0.58
 717 12 58 51.293 +27 48 20.66 20.51  2.679 1.17 0.43   5.55                                 21.18  2.496 0.41   4.71        0.61
 718 12 58 56.669 +27 48 01.44 19.58  1.968 1.69 0.85  77.86                                 20.16  1.992 0.83  76.49        0.60
 719 12 59 37.210 +27 48 15.44 20.78  1.114 0.90 0.93  50.84 12 59 37.217 +27 48 15.48 24.06 21.33  1.107 0.92  56.84 24.60  0.57
 720 12 59 24.134 +27 49 01.20 20.23  1.988 1.00 0.76  15.55                                 20.86  1.968 0.74  17.45        0.63
 721 12 59 24.893 +27 48 38.45 21.55  1.306 0.71 0.43  58.11                                 22.13  1.275 0.43  57.30        0.60
 722 12 59 12.648 +27 48 48.67 20.12  2.105 0.92 0.76  78.80                                 20.66  2.055 0.75  81.14        0.53
 723 12 59 24.468 +27 49 14.59 19.92  1.711 1.08 0.72  20.54 12 59 24.470 +27 49 14.59 23.84 20.46  1.757 0.72  20.39 24.32  0.57
 724 12 59 36.742 +27 49 07.57 20.00  1.971 2.21 0.87  59.24                                 20.66  1.843 0.86  59.19        0.62
 725 12 58 58.951 +27 49 07.36 21.19  1.284 0.87 0.47  50.53                                 21.74  1.320 0.46  50.44        0.57
 726 12 58 48.091 +27 49 25.36 20.68  1.103 1.13 0.88  20.37                                 21.30  1.076 0.87  18.46        0.61
 727 12 59 23.722 +27 50 42.47 19.58  1.726 1.09 0.85 -86.39                                 20.14  1.749 0.84 -84.22        0.59
 728 12 59 09.372 +27 49 48.65 21.03  1.700 0.87 0.79  29.81                                 21.59  1.737 0.75  23.83        0.57
 729 12 59 28.222 +27 49 57.18 21.18  1.628 0.88 0.53 -82.51 12 59 28.258 +27 49 57.18 24.11 21.70  1.662 0.56 -81.78 24.57  0.57
 730 12 59 23.174 +27 50 08.45 21.19  1.394 0.80 0.74   1.25 12 59 23.165 +27 50 08.30 24.08 21.73  1.362 0.78  -0.30 24.60  0.54
 731 12 59 13.171 +27 50 00.46 20.95  1.174 1.13 0.61  68.46                                 21.55  1.137 0.62  67.99        0.59
 732 12 58 50.366 +27 50 14.10 22.05  1.104 0.67 0.83  38.68                                 22.49  1.171 0.80  30.95        0.49
 733 12 59 01.966 +27 50 23.14 21.62  1.729 0.81 0.74  67.39                                 21.98  1.895 0.80  53.51        0.49
 734 12 58 48.576 +27 50 47.18 20.61  1.197 1.39 0.82  21.83                                 21.17  1.221 0.81  25.95        0.59
 735 12 59 36.401 +27 51 01.76 20.71  1.169 0.95 0.87 -22.44                                 21.31  1.180 0.86 -19.11        0.61
 736 12 59 36.461 +27 51 07.67 20.42  1.293 0.90 0.91  52.33                                 21.04  1.219 0.91  56.51        0.59
 737 12 59 30.595 +27 51 23.44 21.24  1.096 1.33 0.49  -6.56                                 21.74  1.017 0.49  -6.73        0.50
 738 12 59 17.030 +27 51 39.35 19.94  1.617 1.00 0.77  87.89                                 20.53  1.597 0.77  88.92        0.59
 739 12 59 26.950 +27 51 36.61 20.57  1.642 1.16 0.50 -42.00                                 20.81  1.638 0.49 -43.14        0.24
 740 12 59 07.106 +27 51 40.43 20.64  1.587 1.82 0.81  48.51                                 21.25  1.531 0.79  43.82        0.60
 741 12 59 18.552 +27 51 46.98 20.68  2.604 1.27 0.68 -11.09                                 21.36  2.517 0.63  -9.51        0.64
 742 12 59 06.535 +27 51 51.37 21.01  1.602 0.69 0.95 -35.93                                 21.56  1.639 0.92 -56.99        0.57
 743 12 59 27.564 +27 52 18.12 20.66  1.568 0.94 0.76 -45.58                                 21.25  1.543 0.76 -49.39        0.58
 744 12 58 55.740 +27 53 01.10 20.50  1.366 1.06 0.69 -59.42                                 21.07  1.371 0.69 -58.81        0.58
 745 12 59 08.578 +27 52 52.43 21.99  1.620 1.86 0.80 -19.63                                 22.68  1.504 0.77 -24.00        0.62
 746 12 59 36.302 +27 53 07.76 21.49  1.199 0.88 0.70 -89.10                                 22.03  1.159 0.69 -87.55        0.53
 747 12 58 55.457 +27 53 28.36 21.07  1.354 1.46 0.80  14.18                                 21.69  1.280 0.80  11.26        0.62
 748 12 59 07.726 +27 53 46.90 20.95  1.012 0.88 0.87  70.59                                 21.45  1.022 0.91  70.56        0.50
 749 12 58 49.481 +27 53 44.20 21.84  1.312 0.65 0.81  64.90                                 22.36  1.392 0.77  63.19        0.57
 750 12 59 10.574 +27 54 15.01 19.50  2.575 0.92 0.66 -70.51 12 59 10.572 +27 54 14.87 24.16 20.07  2.615 0.66 -69.61 24.67  0.61
 751 12 59 23.594 +27 54 03.24 19.47  3.876 2.21 0.56  41.86                                 20.07  3.878 0.53  43.81        0.59
 752 12 59 30.180 +27 54 13.54 20.24  1.690 1.96 0.90  26.70                                 20.80  1.698 0.91  25.79        0.58
 753 12 59 31.730 +27 54 50.36 20.60  1.133 1.14 0.93  67.43                                 21.18  1.138 0.92  63.41        0.59
 754 12 58 55.961 +27 57 31.68 21.18  1.518 2.01 0.61  -4.04                                 21.61  1.513 0.54  -2.29        0.42
 755 12 59 27.346 +27 55 42.13 20.47  1.636 2.30 0.55 -15.57                                 21.06  2.504 0.50 -13.86        0.82
 756 12 59 12.281 +27 55 32.41 21.50  2.080 1.22 0.81  89.72                                 22.09  2.024 0.81 -88.17        0.61
 757 12 58 51.665 +27 55 21.86 20.75  1.038 1.13 0.98  38.73                                 21.30  1.056 0.96  46.20        0.57
 758 12 59 08.772 +27 57 35.86 19.68  2.613 0.73 0.86 -71.95 12 59 08.772 +27 57 35.93 24.08 20.25  2.634 0.87 -69.36 24.57  0.60
 759 12 59 12.780 +27 57 29.27 21.91  1.073 0.46 0.88  58.73                                 22.50  1.041 0.91  75.60        0.58
 760 12 59 05.957 +27 58 13.73 20.45  1.694 2.08 0.96  79.99                                 21.03  1.669 0.91  72.04        0.58
 761 12 59 03.492 +27 59 51.58 18.27  5.411 0.58 0.79  24.07                                 19.17  4.928 0.83  18.78        0.76
 762 12 58 57.869 +27 58 30.83 20.83  1.249 0.82 0.80 -69.03                                 21.40  1.237 0.81 -66.02        0.57
 763 12 59 26.683 +27 58 51.89 20.05  1.521 0.78 0.70  70.11                                 20.59  1.555 0.69  70.26        0.56
 764 12 59 29.167 +27 58 47.17 21.44  1.099 1.51 0.61  73.25                                 22.06  1.021 0.62  69.23        0.61
 765 12 58 53.443 +27 59 09.02 20.44  1.800 1.50 0.84 -55.50                                 20.99  1.806 0.84 -48.65        0.57
 766 12 59 18.089 +27 59 18.17 21.03  1.100 0.93 0.77 -87.89                                 21.54  1.171 0.76 -87.84        0.58
 767 12 59 10.771 +27 59 49.09 19.95  1.934 1.30 0.44 -51.89                                 20.47  1.997 0.45 -52.35        0.56
 768 12 59 28.524 +28 01 20.86 19.95  2.586 0.88 0.87  55.95                                 20.74  2.399 0.80  49.94        0.64
 769 12 58 53.261 +28 01 08.36 22.50  1.069 0.87 0.93  20.09                                 22.98  1.270 0.72  43.51        0.62
 770 12 59 14.441 +28 02 17.09 19.53  2.031 0.86 0.89   5.91 12 59 14.470 +28 02 17.12 23.87 20.12  2.014 0.91   7.33 24.42  0.60
 771 12 58 56.196 +28 02 30.77 21.89  2.101 1.37 0.94  59.94                                 22.30  2.208 0.84 -59.62        0.51
 772 12 59 24.034 +28 03 34.78 19.24  2.010 1.52 0.80 -30.21                                 19.96  1.846 0.83 -29.38        0.65
 773 12 59 26.290 +28 04 39.14 20.53  1.797 1.88 0.61  50.84                                 19.01  8.628 0.56  56.62        0.02
 774 12 59 05.290 +28 04 38.21 22.54  1.102 0.85 0.71  79.56                                 23.07  1.139 0.60 -88.96        0.59
 775 12 59 00.797 +28 04 51.82 21.02  1.459 1.94 0.67 -75.37                                 21.51  1.537 0.67 -77.64        0.54
 776 12 58 54.350 +28 05 13.78 20.35  1.264 0.93 0.91 -23.97                                 20.94  1.246 0.92 -18.70        0.60
 777 12 59 26.748 +28 06 30.53 20.86  3.335 2.51 0.50   4.74                                 21.82  2.269 0.45   7.55        0.68
 778 12 59 26.141 +28 06 19.91 20.16  4.055 0.98 0.59  71.76                                 19.65  5.635 0.57  43.80        0.53
 779 12 58 57.115 +28 08 19.14 20.76  1.335 0.95 0.61 -73.80                                 21.29  1.331 0.62 -73.69        0.54
 780 12 59 07.486 +28 07 59.20 21.88  1.082 0.82 0.71 -78.34                                 22.31  1.155 0.71 -78.19        0.48
 781 12 58 51.115 +28 08 16.01 20.76  1.147 0.47 0.93  50.93 12 58 51.094 +28 08 16.15 24.15 21.33  1.176 0.92  58.29 24.65  0.59
 782 12 58 47.213 +28 07 23.92 20.60  2.544 1.38 0.35   8.62                                 21.13  2.584 0.34   8.59        0.54
 783 12 59 30.782 +28 07 57.22 22.29  1.589 0.65 0.43 -76.80                                 22.82  1.537 0.46 -72.70        0.51
 784 12 59 12.286 +28 07 01.78 21.10  1.154 2.11 0.91 -41.62                                 21.75  1.094 0.91 -19.81        0.65
 785 12 59 08.878 +28 07 37.70 22.41  1.227 0.69 0.61  14.09                                 22.93  1.231 0.61  13.48        0.53
 786 12 59 23.496 +28 08 38.22 21.32  1.489 1.55 0.87  42.92                                 22.02  1.225 0.94 -20.14        0.68
 787 12 59 33.422 +28 09 14.98 20.86  1.158 0.58 0.86  59.99                                 21.30  1.188 0.83  63.14        0.48
 788 12 59 07.195 +28 09 31.28 21.74  1.230 0.87 0.75 -62.72                                 22.27  1.184 0.80 -57.69        0.53
 789 12 58 50.333 +28 09 59.58 21.37  1.099 1.16 0.95   2.90                                 21.89  1.143 0.91   1.83        0.55
 790 12 59 01.601 +28 10 09.88 22.11  1.554 1.05 0.72   1.86                                 22.73  1.578 0.64  -0.46        0.55
 791 12 59 15.888 +28 10 42.71 21.84  1.056 1.16 0.94  79.99                                 22.50  0.977 0.91  88.09        0.64
 792 12 59 22.577 +28 12 41.98 21.90  1.182 0.84 0.57  87.01                                 22.30  1.277 0.55 -89.40        0.44
 793 12 59 16.526 +28 13 47.03 20.97  1.101 0.92 0.68  57.97                                 21.55  1.086 0.69  57.13        0.57
 794 12 59 20.678 +28 14 37.50 21.45  1.149 0.84 0.94 -49.94 12 59 20.698 +28 14 37.43 25.74 22.11  1.029 0.97 -73.62 26.44  0.64
 795 12 59 04.207 +28 15 07.78 20.26  1.433 1.24 0.85  73.81                                 20.81  1.464 0.84  73.04        0.57
 796 12 59 28.913 +28 17 28.72 21.31  1.466 0.75 0.89  17.03                                 21.53  1.701 0.90  19.36        0.39
 797 12 59 16.306 +28 17 50.82 19.72  2.234 1.07 0.84  24.42                                 20.32  2.208 0.86  22.65        0.61
 798 12 59 39.382 +28 19 16.72 21.02  1.078 1.18 0.96  15.10 12 59 39.396 +28 19 16.32 24.14 21.55  1.036 0.98  22.64 24.62  0.53
 799 12 59 31.980 +28 18 35.21 22.20  1.424 0.84 0.43 -23.98                                 22.80  1.300 0.46 -25.75        0.55
 800 12 58 47.558 +28 18 00.18 22.08  1.300 0.73 0.92  75.96                                 22.83  1.120 0.86  80.18        0.63
 801 12 59 19.502 +28 18 47.88 21.93  1.378 0.76 0.75  77.87                                 22.47  1.372 0.73  81.73        0.52
 802 12 58 55.284 +28 20 30.84 20.93  1.207 1.16 0.78  89.86                                 21.30  1.260 0.77  87.00        0.39
 803 12 59 12.554 +28 21 12.85 21.13  1.365 0.78 0.93  34.63 12 59 12.557 +28 21 12.85 24.68 21.71  1.307 0.95  44.35 25.17  0.57
 804 12 59 01.445 +28 21 39.49 21.63  1.725 0.92 0.73   9.00                                 22.28  1.584 0.74   9.70        0.59
 805 12 59 23.410 +28 25 04.30 21.65  1.007 0.65 0.82  53.98                                 22.10  1.025 0.82  55.49        0.47
 806 12 59 37.481 +28 28 07.36 21.95  1.350 0.92 0.71  33.00                                 22.55  1.275 0.73  29.15        0.57
 807 12 59 29.472 +28 30 13.39 19.73  4.843 2.83 0.67  53.65 12 59 29.484 +28 30 12.96 24.86 20.30  4.680 0.69  54.63 25.49  0.56
 808 12 59 06.946 +28 32 10.00 21.15  1.316 0.86 0.92  57.60                                 21.67  1.306 0.92  49.28        0.53
 809 12 59 19.046 +28 34 38.57 21.02  1.471 0.98 0.61   0.64                                 21.53  1.523 0.59  -0.88        0.54
 810 12 59 01.140 +28 35 38.72 19.51  2.115 1.53 0.65 -22.43 12 59 01.114 +28 35 38.51 24.67 20.07  2.087 0.65 -22.81 25.20  0.55
 811 12 58 52.848 +28 37 47.42 22.05  1.349 0.86 0.64 -72.53 12 58 52.824 +28 37 47.32 25.72 22.48  1.401 0.68 -73.98 26.21  0.48
 812 12 58 54.970 +28 39 10.33 19.93  1.823 0.61 0.62 -44.66                                 20.17  1.795 0.61 -44.73        0.22
 813 12 58 48.096 +28 41 25.51 20.01  1.783 0.98 0.76  47.22                                 20.53  1.800 0.74  48.53        0.53
 814 12 59 10.135 +28 47 37.00 22.30  1.048 0.90 0.88  58.44                                 22.79  1.047 0.88  45.72        0.50
 815 12 59 29.878 +28 48 02.48 20.83  1.354 0.83 0.95 -57.23                                 21.34  1.370 0.96 -54.12        0.54
 816 12 59 01.476 +28 54 34.02 19.71  2.002 1.13 0.60 -76.70                                 20.21  2.000 0.62 -76.27        0.50
 817 12 58 47.450 +28 58 00.84 22.39  1.163 1.44 0.68 -80.92                                 22.90  1.175 0.61 -78.27        0.54
 818 12 59 09.516 +29 00 24.98 19.71  2.600 1.12 0.73 -62.59                                 20.24  2.610 0.73 -62.79        0.53
 819 12 59 13.843 +29 02 17.30 21.63  1.100 0.81 0.59   0.58                                 22.27  1.117 0.60  -0.99        0.67
 820 12 59 14.122 +29 07 17.00 20.03  2.483 0.70 0.85 -86.84                                 20.43  2.581 0.83 -89.67        0.46
 821 12 58 56.371 +29 11 03.91 22.26  1.427 0.73 0.67 -70.60                                 22.70  1.346 0.77 -71.29        0.42
 822 12 59 18.929 +29 12 07.85 21.20  1.079 1.24 0.85 -33.57                                 21.75  1.060 0.86 -24.20        0.55
 823 12 59 27.002 +29 18 19.40 19.68  2.710 1.36 0.32 -23.18                                 20.18  2.714 0.32 -23.22        0.52
 824 12 58 59.810 +29 17 35.48 21.70  1.422 0.70 0.25   9.67                                 22.02  1.425 0.23   9.58        0.32
 825 12 58 55.627 +29 23 14.03 19.67  2.011 1.07 0.61   6.87                                 20.16  2.023 0.61   6.30        0.50
 826 12 59 15.914 +29 23 08.84 21.30  1.027 0.80 0.45  11.87                                 21.82  1.007 0.47  11.97        0.52
 827 12 58 59.580 +29 24 58.03 17.87  4.309 1.53 0.68  47.98                                 18.11  4.643 0.68  48.95        0.37
 828 12 58 07.548 +26 18 51.41 18.61  2.607 1.09 0.90  -6.14 12 58 07.550 +26 18 51.44 24.47 19.22  2.549 0.92  -7.05 25.15  0.60
 829 12 58 29.758 +26 30 31.00 18.66  3.155 1.21 0.59 -29.52                                 19.11  3.409 0.56 -28.73        0.53
 830 12 58 22.970 +26 35 40.38 19.59  2.247 1.18 0.53 -52.15                                 20.07  2.245 0.53 -51.73        0.49
 831 12 58 19.512 +26 38 05.50 21.68  2.045 0.58 0.82  23.32                                 22.54  1.719 0.83  30.17        0.69
 832 12 58 37.910 +26 38 17.02 21.56  1.130 0.60 0.93 -45.61                                 22.14  1.114 0.91 -41.71        0.59
 833 12 58 34.781 +26 40 18.59 18.36  3.405 1.90 0.80 -11.89                                 18.96  3.311 0.80 -12.60        0.57
 834 12 58 05.021 +26 42 02.27 21.98  1.385 1.30 0.90  -9.04                                 22.54  1.339 0.78 -13.51        0.52
 835 12 58 13.286 +26 42 42.23 20.51  1.467 1.30 0.53  86.40                                 21.08  1.453 0.53  87.01        0.56
 836 12 58 24.451 +26 44 42.07 20.23  1.245 0.91 0.91  19.48                                 20.76  1.222 0.92  17.41        0.53
 837 12 58 18.264 +26 47 06.36 21.33  1.060 0.60 0.86  63.48                                 21.83  1.040 0.85  73.12        0.50
 838 12 58 39.703 +26 49 22.80 21.29  1.434 0.74 0.71 -23.95                                 21.83  1.454 0.68 -17.87        0.54
 839 12 58 31.848 +26 48 54.25 21.35  1.039 1.15 0.53 -71.20                                 21.59  1.264 0.54 -72.80        0.31
 840 12 58 43.848 +26 51 30.49 20.98  1.206 0.92 0.77 -31.53                                 21.56  1.199 0.73 -29.86        0.57
 841 12 58 34.668 +26 55 06.13 20.71  1.527 0.93 0.60  72.25                                 21.18  1.568 0.57  72.54        0.49
 842 12 58 27.624 +26 56 09.82 21.48  1.651 0.77 0.67  42.89                                 21.79  1.606 0.72  52.29        0.31
 843 12 58 24.578 +27 00 52.96 22.28  1.643 0.87 0.78  79.20                                 22.65  1.698 0.72  72.16        0.43
 844 12 58 05.150 +27 03 57.10 20.66  1.547 1.01 0.78 -62.18                                 21.26  1.501 0.78 -61.86        0.58
 845 12 58 34.020 +27 03 45.14 22.74  1.171 0.99 0.27  35.06                                 23.28  1.095 0.28  34.04        0.41
 846 12 58 12.770 +27 04 54.23 21.46  1.627 0.71 0.50 -37.27 12 58 12.766 +27 04 54.26 25.34 22.08  1.637 0.47 -35.59 26.04  0.63
 847 12 58 27.600 +27 05 58.31 20.18  2.832 0.88 0.75 -42.85 12 58 27.588 +27 05 58.13 23.97 20.84  2.700 0.74 -41.95 24.61  0.61
 848 12 58 20.503 +27 07 48.50 21.15  3.441 1.33 0.63  35.68                                 22.47  1.951 0.79  30.77        0.80
 849 12 58 37.428 +27 08 39.80 21.60  1.178 0.77 0.46  37.96                                 22.26  1.079 0.46  38.44        0.69
 850 12 58 28.438 +27 09 18.76 21.11  1.708 0.94 0.48  23.65                                 21.67  1.681 0.49  23.90        0.57
 851 12 58 08.746 +27 09 50.90 20.98  3.325 1.32 0.86  35.87                                 21.89  2.720 0.80  15.55        0.67
 852 12 58 07.603 +27 12 15.95 22.27  1.347 1.31 0.45 -60.23                                 22.80  1.292 0.42 -58.88        0.52
 853 12 58 01.106 +27 11 26.45 19.72  3.386 0.98 0.44 -53.40                                 20.13  3.405 0.43 -53.94        0.41
 854 12 58 07.274 +27 17 25.12 19.89  1.449 1.56 0.90 -19.63                                 20.46  1.438 0.90 -19.18        0.57
 855 12 58 11.599 +27 18 06.91 22.51  1.056 0.84 0.84  24.58                                 23.03  1.073 0.83  31.43        0.54
 856 12 58 10.390 +27 19 11.57 19.81  3.502 0.80 0.71  38.90                                 20.38  3.514 0.69  38.18        0.57
 857 12 58 28.111 +27 18 38.63 21.48  1.271 1.23 0.43  77.06                                 22.07  1.221 0.42  77.14        0.58
 858 12 58 46.049 +27 21 42.48 19.41  3.547 1.72 0.77 -61.72                                 20.27  3.032 0.71 -58.99        0.66
 859 12 58 29.717 +27 22 55.70 22.01  1.511 0.74 0.73  39.03 12 58 29.746 +27 22 55.88 25.93 22.66  1.385 0.75  40.41 26.75  0.62
 860 12 58 22.361 +27 23 08.70 20.93  1.279 0.75 0.79 -83.53 12 58 22.351 +27 23 08.66 25.05 21.46  1.297 0.80 -84.04 25.60  0.55
 861 12 57 57.475 +27 22 42.85 21.35  1.032 0.98 0.79 -66.22                                 21.78  1.005 0.76 -67.44        0.44
 862 12 58 05.141 +27 21 52.06 20.54  1.325 1.27 0.83   1.18                                 21.13  1.304 0.85   2.19        0.59
 863 12 58 14.458 +27 24 28.51 19.21  3.046 0.92 0.49 -87.98 12 58 14.460 +27 24 29.45 25.73 19.74  3.055 0.49 -87.91 29.04  0.54
 864 12 58 33.578 +27 24 21.06 20.81  1.350 1.14 0.74  89.45                                 21.30  1.406 0.72  88.09        0.52
 865 12 58 13.133 +27 25 22.30 19.11  3.629 1.12 0.72 -52.46                                 19.69  3.591 0.71 -52.47        0.57
 866 12 58 23.801 +27 25 08.98 20.26  2.278 0.84 0.48  79.94                                 20.77  2.234 0.48  80.29        0.49
 867 12 58 15.602 +27 25 26.76 20.37  1.305 1.57 0.71  52.69                                 20.94  1.276 0.71  53.28        0.57
 868 12 58 39.998 +27 25 44.72 19.83  1.876 1.39 0.84 -86.00                                 20.39  1.838 0.86 -82.84        0.57
 869 12 58 01.726 +27 27 31.36 20.87  1.648 1.13 0.65  59.40                                 21.48  1.623 0.63  58.44        0.59
 870 12 57 57.468 +27 28 29.14 20.58  1.681 0.91 0.77 -13.57                                 21.05  1.707 0.76 -12.56        0.49
 871 12 58 38.273 +27 29 34.37 21.57  1.525 0.97 0.93 -43.17                                 21.85  1.649 0.96 -74.91       -0.54
 872 12 58 14.254 +27 29 43.58 20.30  1.223 0.91 0.97  55.92 12 58 14.261 +27 29 43.62 24.01 20.88  1.226 0.98  62.30 24.53  0.58
 873 12 58 28.270 +27 30 11.92 19.13  1.952 1.08 0.94  77.79 12 58 28.265 +27 30 11.88 23.02 19.70  1.991 0.94  80.96 23.57  0.60
 874 12 58 37.910 +27 30 15.23 20.37  1.659 0.82 0.74  -4.49                                 21.01  1.543 0.71  -5.70        0.57
 875 12 57 58.078 +27 30 56.41 20.51  1.417 0.62 0.54 -75.15                                 20.85  1.427 0.52 -73.79        0.35
 876 12 58 37.020 +27 32 22.42 21.68  2.486 0.98 0.86 -31.73                                 22.18  2.379 0.93  30.34        0.53
 877 12 58 38.182 +27 33 26.32 19.67  1.999 0.94 0.77  31.34 12 58 38.189 +27 33 25.63 25.67 20.26  1.912 0.77  31.89 26.45  0.56
 878 12 58 27.314 +27 34 09.59 19.80  2.412 1.29 0.53 -49.96                                 20.35  2.427 0.53 -49.00        0.56
 879 12 58 33.322 +27 35 05.71 20.67  4.693 0.55 0.38 -50.72                                 21.48  4.672 0.32 -56.29        0.65
 880 12 58 03.178 +27 33 30.17 19.81  1.746 1.11 0.91  84.10 12 58 03.178 +27 33 30.28 24.64 20.36  1.775 0.91  85.00 25.07  0.57
 881 12 58 29.345 +27 35 42.32 21.45  1.603 0.81 0.34  22.58                                 21.94  1.577 0.35  22.48        0.48
 882 12 58 14.731 +27 35 38.65 20.75  1.562 1.42 0.77  87.41                                 21.30  1.557 0.78  87.27        0.56
 883 12 58 38.767 +27 36 14.94 21.38  2.206 1.49 0.83  29.53                                 22.04  2.041 0.84  37.89        0.57
 884 12 58 07.680 +27 36 25.78 21.37  1.017 1.33 0.85 -22.56                                 21.94  0.994 0.83 -22.15        0.56
 885 12 58 14.642 +27 36 33.26 22.70  1.201 0.62 0.85 -18.65                                 23.39  1.169 0.77 -22.51        0.69
 886 12 58 38.410 +27 37 00.12 20.63  1.229 0.84 0.77 -59.16                                 21.14  1.231 0.78 -58.05        0.53
 887 12 57 59.923 +27 37 08.58 20.27  1.436 0.87 0.90 -69.93 12 57 59.930 +27 37 08.69 23.98 20.85  1.435 0.91 -64.23 24.51  0.59
 888 12 58 21.319 +27 38 32.32 21.32  1.777 0.70 0.71  54.89                                 21.89  1.821 0.66  54.91        0.56
 889 12 58 30.055 +27 39 03.96 19.97  1.841 0.94 0.80   1.88                                 20.56  1.795 0.82   3.53        0.58
 890 12 58 39.502 +27 39 21.71 20.25  1.863 1.21 0.36 -56.15                                 20.75  1.916 0.37 -56.60        0.53
 891 12 58 06.355 +27 39 57.78 21.37  2.214 1.01 0.73  84.20                                 21.95  2.173 0.71  84.63        0.56
 892 12 58 15.084 +27 40 56.68 21.52  1.265 0.70 0.92  40.31 12 58 15.086 +27 40 56.71 24.52 22.18  1.194 0.88  42.12 25.12  0.60
 893 12 58 05.508 +27 40 45.80 22.28  1.188 0.81 0.81  81.70 12 58 05.508 +27 40 46.02 25.04 22.80  1.156 0.81  83.07 25.55  0.48
 894 12 58 41.494 +27 41 06.54 20.88  1.572 0.77 0.76 -51.98 12 58 41.479 +27 41 07.01 24.28 21.51  1.488 0.76 -48.93 24.79  0.59
 895 12 58 19.826 +27 42 16.56 20.49  1.153 0.92 0.85  79.54 12 58 19.824 +27 42 16.60 24.04 21.02  1.165 0.85  80.33 24.46  0.54
 896 12 58 20.434 +27 42 50.00 20.88  1.520 0.77 0.91 -66.13                                 21.40  1.563 0.91 -60.04        0.54
 897 12 58 05.021 +27 43 58.08 19.55  3.060 0.60 0.97 -32.74                                 20.17  3.027 0.95 -25.02        0.60
 898 12 58 18.730 +27 43 57.47 20.20  1.781 0.82 0.79 -51.12                                 20.69  1.820 0.80 -50.32        0.53
 899 12 58 00.917 +27 43 58.30 21.95  1.757 0.60 0.50  32.71                                 22.40  1.781 0.50  32.95        0.49
 900 12 58 19.394 +27 44 02.40 21.13  1.607 0.65 0.44 -78.49                                 21.66  1.612 0.44 -78.07        0.54
 901 12 58 41.688 +27 45 43.38 17.97  5.071 0.59 0.67 -79.24                                 18.19  5.404 0.66 -76.29        0.35
 902 12 58 19.687 +27 46 56.17 20.19  1.679 0.87 0.70  51.85 12 58 19.687 +27 46 56.21 24.56 20.75  1.691 0.70  53.00 25.02  0.56
 903 12 58 18.756 +27 47 10.39 20.42  2.037 0.91 0.89 -48.48                                 21.01  1.979 0.88 -48.66        0.57
 904 12 58 03.295 +27 48 18.50 20.32  1.202 1.34 0.89  50.95                                 20.85  1.240 0.90  51.20        0.55
 905 12 58 27.233 +27 49 22.55 20.80  1.275 1.59 0.68  36.29                                 21.36  1.265 0.70  36.30        0.58
 906 12 57 56.662 +27 49 02.03 21.58  1.467 1.85 0.64 -88.05                                 22.21  1.418 0.63 -86.09        0.61
 907 12 58 31.109 +27 50 10.68 20.02  1.468 1.19 0.89 -86.85                                 20.60  1.485 0.88 -85.83        0.59
 908 12 58 05.844 +27 49 43.10 21.86  1.151 0.77 0.87 -73.73 12 58 05.818 +27 49 43.14 25.07 22.36  1.122 0.84 -79.44 25.73  0.57
 909 12 58 45.154 +27 50 56.54 22.01  1.001 0.85 0.87 -72.96                                 22.62  0.981 0.85 -78.08        0.64
 910 12 58 46.550 +27 51 05.69 21.83  1.163 0.65 0.78  84.57                                 22.40  1.111 0.78  81.75        0.57
 911 12 58 16.322 +27 53 29.40 19.20  7.152 0.71 0.36  72.81                                 19.78  7.046 0.38  73.47        0.61
 912 12 58 26.172 +27 52 01.96 20.45  4.396 2.97 0.73 -63.45                                 21.14  3.862 0.72 -66.96        0.58
 913 12 57 58.805 +27 52 29.14 22.20  1.044 0.82 0.69  49.15                                 22.69  1.017 0.70  45.79        0.51
 914 12 58 00.888 +27 52 56.46 20.02  1.638 0.75 0.93  70.04 12 58 00.893 +27 52 56.35 23.67 20.59  1.642 0.94  69.98 24.20  0.59
 915 12 58 47.299 +27 53 11.18 21.89  1.329 0.77 0.81 -68.18                                 22.50  1.401 0.73 -76.87        0.61
 916 12 57 58.378 +27 54 08.17 21.69  1.610 0.55 0.93  57.10                                 22.15  1.650 0.92  64.01        0.49
 917 12 58 37.068 +27 54 13.21 21.06  1.388 0.71 0.93  89.26 12 58 37.032 +27 54 13.43 24.96 21.63  1.384 0.92 -61.77 25.35  0.56
 918 12 58 16.990 +27 54 22.86 21.43  1.308 1.15 0.48 -64.22                                 21.97  1.291 0.49 -63.68        0.54
 919 12 58 07.819 +27 54 45.40 20.24  2.230 0.81 0.87   4.55 12 58 07.788 +27 54 45.68 24.73 20.89  2.140 0.87   5.71 25.24  0.60
 920 12 58 40.001 +27 54 43.06 21.82  1.813 0.38 0.82 -15.16                                 22.40  1.759 0.89   3.05        0.56
 921 12 58 32.563 +27 56 22.20 22.01  1.617 0.86 0.88 -51.79                                 22.42  1.766 0.83 -67.02        0.50
 922 12 58 34.387 +27 56 38.22 20.73  1.121 1.37 0.92  63.46 12 58 34.390 +27 56 38.51 24.15 21.27  1.152 0.93  58.37 24.55  0.56
 923 12 58 09.245 +27 57 32.47 21.29  1.355 0.66 0.95  49.88 12 58 09.274 +27 57 32.51 24.99 21.83  1.366 0.97  30.58 25.49  0.56
 924 12 58 39.468 +27 58 08.00 21.16  1.196 0.82 0.67 -77.46                                 21.74  1.169 0.68 -75.22        0.57
 925 12 58 27.163 +27 59 13.81 20.82  1.113 0.78 0.93  19.67                                 21.12  1.115 0.92  29.93        0.31
 926 12 58 06.686 +28 01 11.68 19.52  1.962 0.91 0.70 -77.86 12 58 06.703 +28 01 11.57 23.94 20.09  1.974 0.70 -77.49 24.55  0.59
 927 12 58 36.768 +28 01 12.36 21.27  1.070 1.25 0.85 -84.55                                 21.79  1.105 0.80 -82.57        0.54
 928 12 58 19.018 +28 01 15.67 22.16  1.000 0.85 0.90 -33.80                                 22.70  0.938 0.93 -25.12        0.53
 929 12 58 37.790 +28 01 22.73 21.17  1.452 0.90 0.81 -83.94 12 58 37.771 +28 01 22.69 24.31 21.67  1.478 0.81 -84.41 24.76  0.53
 930 12 58 43.150 +28 02 20.11 21.22  1.057 1.14 0.72 -30.48                                 21.77  1.068 0.72 -29.54        0.56
 931 12 58 35.954 +28 02 40.31 21.53  1.141 1.09 0.70  16.21                                 22.11  1.110 0.68  18.12        0.57
 932 12 58 44.580 +28 04 09.44 21.37  1.708 0.77 0.76 -67.71                                 21.90  1.735 0.75 -72.06        0.55
 933 12 58 37.366 +28 04 23.88 21.30  2.683 0.65 0.50 -66.78                                 21.76  2.822 0.49 -65.35        0.53
 934 12 58 37.356 +28 05 52.22 21.73  1.720 0.65 0.72  41.80                                 22.22  1.688 0.68  33.26        0.48
 935 12 58 20.844 +28 06 05.69 20.84  1.583 1.92 0.66 -70.70                                 21.43  1.498 0.67 -72.59        0.56
 936 12 58 03.286 +28 08 05.28 19.13  2.253 1.10 0.93 -32.99 12 58 03.245 +28 08 05.17 24.96 19.69  2.258 0.93 -29.68 25.86  0.57
 937 12 58 23.537 +28 07 14.56 22.53  1.369 0.76 0.85  34.91                                 23.03  1.359 0.81  34.17        0.52
 938 12 58 46.020 +28 06 27.58 20.51  1.460 0.96 0.80  88.81                                 21.06  1.455 0.81  88.81        0.56
 939 12 58 41.460 +28 08 46.75 20.90  1.186 1.24 0.96 -27.07 12 58 41.458 +28 08 46.79 23.75 21.55  1.169 0.95  -8.72 24.23  0.65
 940 12 58 33.965 +28 08 31.85 20.65  1.420 0.93 0.94  -4.41 12 58 33.953 +28 08 31.78 25.42 21.25  1.385 0.94  -4.83 26.09  0.60
 941 12 58 28.210 +28 08 26.16 21.33  1.116 1.16 0.92  -4.10                                 21.87  1.144 0.92  -4.85        0.54
 942 12 58 21.869 +28 09 50.04 21.17  1.107 0.81 0.69  -4.48                                 21.74  1.090 0.68  -7.55        0.57
 943 12 58 46.913 +28 10 37.24 20.31  1.531 1.03 0.66  74.84                                 20.87  1.536 0.67  74.73        0.57
 944 12 58 37.675 +28 11 30.30 20.00  1.383 1.12 0.92 -50.58                                 20.57  1.397 0.93 -49.57        0.59
 945 12 58 09.403 +28 12 30.53 21.99  1.409 1.56 0.76 -73.97                                 22.43  1.519 0.72 -80.56        0.44
 946 12 58 47.153 +28 12 52.96 21.02  1.579 1.61 0.36   3.85                                 21.37  1.860 0.36   3.71        0.44
 947 12 57 57.298 +28 12 46.51 22.13  1.441 2.65 0.59  79.24                                 22.58  1.566 0.56  76.31        0.49
 948 12 58 23.851 +28 12 48.92 21.90  1.047 0.93 0.57  13.15                                 22.52  1.057 0.53  13.30        0.65
 949 12 58 36.780 +28 13 20.82 21.07  1.529 1.49 0.89 -51.75 12 58 36.816 +28 13 20.10 25.02 21.68  1.441 0.89 -56.69 25.15  0.54
 950 12 58 19.363 +28 13 38.64 20.68  1.481 1.06 0.84 -64.37                                 21.23  1.468 0.87 -62.51        0.56
 951 12 58 32.988 +28 13 31.87 21.68  1.143 0.98 0.76 -73.33                                 22.37  1.087 0.71 -75.07        0.67
 952 12 58 23.136 +28 14 25.51 19.10  5.705 1.20 0.72 -33.03 12 58 23.194 +28 14 25.19 24.31 19.99  4.449 0.85 -43.84 24.96  0.65
 953 12 58 09.538 +28 14 28.86 20.92  1.187 0.44 0.56 -73.66 12 58 09.554 +28 14 28.57 24.09 21.66  1.283 0.62 -71.94 26.57  0.79
 954 12 58 08.755 +28 14 39.77 21.66  1.107 0.50 0.92 -41.36                                 22.16  1.073 0.96 -35.66        0.50
 955 12 58 42.545 +28 15 09.72 21.45  1.043 0.91 0.60 -41.29                                 22.02  1.026 0.60 -41.66        0.59
 956 12 58 23.638 +28 17 11.54 21.28  1.669 0.88 0.63  16.30                                 21.52  1.849 0.63  20.20        0.34
 957 12 58 13.658 +28 17 59.03 22.41  1.008 0.63 0.87  67.95                                 22.93  0.987 0.94  83.22        0.51
 958 12 58 39.175 +28 18 38.59 20.63  1.381 0.92 0.78 -74.49                                 21.25  1.387 0.67 -79.58       -0.60
 959 12 58 01.315 +28 18 33.91 21.09  1.467 1.05 0.87  74.12                                 21.66  1.451 0.87  71.50        0.58
 960 12 58 46.850 +28 20 21.26 20.75  1.411 1.01 0.90  29.15                                 21.23  1.506 0.88  20.47        0.53
 961 12 58 21.974 +28 20 04.49 21.08  1.720 1.12 0.48  75.46                                 21.77  1.602 0.45  74.16        0.65
 962 12 58 36.002 +28 21 37.48 21.64  1.110 1.17 0.80  10.62                                 21.98  1.132 0.82  18.85        0.39
 963 12 58 30.024 +28 25 35.98 17.21  6.742 2.40 0.45 -86.32 12 58 29.981 +28 25 35.47 24.27 17.81  6.705 0.45 -86.28 24.95  0.60
 964 12 58 05.114 +28 27 10.87 20.68  1.185 1.21 0.87 -12.12                                 21.15  1.280 0.86  -9.50        0.52
 965 12 58 39.689 +28 29 46.32 20.85  1.932 0.76 0.51  15.30                                 21.22  1.975 0.49  14.85        0.40
 966 12 58 21.665 +28 32 28.03 19.60  1.641 0.96 0.84 -58.72 12 58 21.674 +28 32 28.00 24.62 20.16  1.640 0.86 -58.25 25.16  0.58
 967 12 58 18.386 +28 33 35.64 21.01  1.453 0.87 0.45   8.93 12 58 18.334 +28 33 35.17 25.26 21.37  1.355 0.46   9.25 25.54  0.35
 968 12 58 08.861 +28 34 56.60 20.43  1.297 1.28 0.81  68.97                                 20.96  1.285 0.82  66.91        0.54
 969 12 58 44.959 +28 39 12.17 20.94  2.464 0.71 0.78 -54.29                                 21.32  2.511 0.75 -57.97        0.41
 970 12 58 03.125 +28 39 00.90 21.40  1.557 1.12 0.72 -65.88                                 21.85  1.542 0.75 -62.53        0.46
 971 12 58 34.042 +28 55 56.28 20.09  1.752 1.47 0.73 -37.71                                 20.60  1.815 0.73 -37.29        0.54
 972 12 58 45.840 +28 55 45.91 20.63  1.237 0.84 0.76 -71.40                                 21.02  1.194 0.74 -73.10        0.38
 973 12 58 40.891 +28 57 00.94 20.78  1.635 0.62 0.73 -16.29                                 21.33  1.591 0.71 -10.33        0.52
 974 12 58 22.495 +28 57 46.66 22.13  1.273 0.96 0.65  42.46                                 22.59  1.292 0.64  41.98        0.46
 975 12 58 00.175 +28 58 11.42 20.70  1.720 0.76 0.59  77.05                                 21.20  1.766 0.58  77.36        0.53
 976 12 58 11.849 +28 59 13.88 22.65  1.018 0.81 0.80  38.74                                 23.18  0.988 0.76  34.88        0.52
 977 12 58 32.911 +29 05 58.09 21.06  1.328 0.94 0.46  38.80                                 21.57  1.335 0.47  39.05        0.52
 978 12 58 06.838 +29 07 24.24 21.07  1.240 0.74 0.43  31.38 12 58 06.823 +29 07 24.60 24.67 21.43  1.249 0.43  32.28 24.96  0.37
 979 12 57 57.746 +29 15 33.59 21.44  1.211 0.78 0.49  57.62                                 21.96  1.204 0.49  57.69        0.53
 980 12 57 56.249 +29 15 09.47 20.62  1.111 1.15 0.87 -43.96 12 57 56.237 +29 15 09.07 24.28 20.89  1.213 0.88 -36.74 24.64  0.32
 981 12 57 52.080 +26 18 09.50 20.76  1.052 0.86 0.78 -78.88 12 57 52.056 +26 18 09.61 23.75 21.13  1.134 0.78 -73.10 24.52  0.38
 982 12 57 24.154 +26 22 29.68 21.12  2.197 0.76 0.73  -6.00                                 21.65  2.189 0.71  -9.74        0.53
 983 12 57 45.542 +26 25 03.90 19.50  2.029 1.71 0.71 -33.16 12 57 45.564 +26 25 03.00 24.54 19.98  1.724 0.71 -32.12 24.84  0.39
 984 12 57 39.343 +26 28 26.18 20.54  3.045 1.86 0.78  15.44                                 20.97  3.226 0.75   9.02        0.49
 985 12 57 42.746 +26 42 29.95 19.74  2.410 0.91 0.93  64.37                                 20.30  2.375 0.94  51.46        0.58
 986 12 57 37.428 +26 51 26.50 22.04  1.105 1.02 0.88 -26.97                                 22.61  1.106 0.82 -11.45        0.58
 987 12 57 35.518 +26 52 25.82 19.79  1.946 0.88 0.73 -39.39                                 20.32  1.945 0.73 -39.88        0.55
 988 12 57 28.610 +26 53 21.01 20.35  2.088 0.87 0.37 -88.85                                 20.68  2.136 0.37 -88.88        0.38
 989 12 57 26.206 +26 56 01.14 20.65  2.089 1.25 0.51 -28.55                                 21.19  2.033 0.53 -28.38        0.52
 990 12 57 09.307 +26 56 39.95 19.73  1.807 1.21 0.74   1.90                                 20.29  1.804 0.74   1.86        0.57
 991 12 57 20.489 +26 58 15.82 20.61  1.165 0.91 0.95  10.22 12 57 20.530 +26 58 16.18 25.98 21.18  1.142 0.96   1.04 26.71  0.57
 992 12 57 30.425 +26 57 59.44 19.73  1.723 1.38 0.99                                        20.27  1.720 0.99               0.56
 993 12 57 45.346 +27 01 15.42 20.86  1.134 1.01 0.89  80.73 12 57 45.343 +27 01 15.49 24.85 21.01  1.343 0.89 -81.62 25.71  0.30
 994 12 57 47.695 +27 05 05.14 21.29  2.736 2.10 0.35 -25.18 12 57 47.743 +27 05 05.60 25.59 21.86  2.548 0.36 -25.42 26.25  0.55
 995 12 57 18.960 +27 05 55.75 19.52  3.171 0.67 0.76  86.77                                 20.05  3.086 0.77  87.03        0.50
 996 12 57 37.783 +27 06 06.66 20.53  1.558 0.80 0.83  55.52 12 57 37.793 +27 06 06.77 23.66 21.13  1.531 0.83  57.80 24.20  0.59
 997 12 57 36.319 +27 06 32.98 20.46  2.017 1.44 0.61  22.75                                 21.10  1.992 0.58  21.81        0.62
 998 12 57 35.119 +27 11 32.32 19.27  2.629 2.16 0.88   6.01 12 57 35.050 +27 11 32.39 25.23 19.84  2.629 0.88   5.11 25.80  0.57
 999 12 57 22.030 +27 12 19.66 19.37  1.835 1.10 0.88 -89.73                                 19.95  1.841 0.89  89.16        0.60
1000 12 57 27.768 +27 13 21.79 20.67  1.462 0.85 0.58  73.43                                 21.23  1.481 0.57  75.29        0.59
1001 12 57 55.692 +27 13 43.79 21.11  1.349 1.35 0.44  57.85                                 21.58  1.347 0.42  59.50        0.43
1002 12 57 19.406 +27 15 16.49 20.38  1.425 0.95 0.56  48.11                                 20.97  1.407 0.56  48.27        0.58
1003 12 57 12.605 +27 16 32.23 20.43  2.006 0.84 0.84  15.17 12 57 12.595 +27 16 32.74 23.60 20.97  2.116 0.81  11.57 24.12  0.60
1004 12 57 19.610 +27 19 19.20 21.49  1.109 0.71 0.97  -0.83 12 57 19.608 +27 19 19.06 25.40 22.05  1.125 0.97  -9.65 25.89  0.58
1005 12 57 31.783 +27 19 39.76 20.88  1.171 1.67 0.67 -10.77                                 21.42  1.144 0.66  -8.97        0.52
1006 12 57 43.032 +27 22 21.47 20.94  1.407 1.49 0.44  51.19                                 21.53  1.432 0.42  50.21        0.60
1007 12 57 29.995 +27 23 33.47 21.87  1.436 0.82 0.58  18.49                                 22.45  1.393 0.56  20.02        0.56
1008 12 57 47.129 +27 23 41.89 21.66  1.061 1.02 0.64 -82.82                                 22.09  1.171 0.62 -81.02        0.47
1009 12 57 52.493 +27 24 26.46 19.77  1.871 0.94 0.91 -34.16 12 57 52.488 +27 24 26.50 24.46 20.43  1.861 0.91 -31.74 25.01  0.67
1010 12 57 19.874 +27 25 14.81 20.57  1.264 1.13 0.92  62.54 12 57 19.872 +27 25 14.84 24.26 21.15  1.273 0.89  59.30 24.80  0.58
1011 12 57 47.239 +27 25 28.78 22.28  1.284 0.78 0.74  38.60                                 22.93  1.222 0.76  34.81        0.61
1012 12 57 12.737 +27 27 26.89 19.58  2.194 0.75 0.50  39.26 12 57 12.775 +27 27 26.89 25.64 20.09  2.202 0.50  38.87 25.98  0.52
1013 12 57 32.527 +27 27 23.72 21.26  1.747 0.81 0.38 -67.00                                 21.71  1.830 0.38 -67.48        0.49
1014 12 57 17.789 +27 28 03.32 20.69  1.192 0.81 0.92  46.57 12 57 17.813 +27 28 03.18 24.10 21.22  1.207 0.92  51.43 24.37  0.54
1015 12 57 52.010 +27 27 53.89 22.41  1.206 0.82 0.87  18.63                                 22.99  1.177 0.83  29.78        0.57
1016 12 57 10.406 +27 28 43.72 20.38  2.164 1.32 0.83 -89.62                                 21.00  2.010 0.84 -89.14        0.55
1017 12 57 49.152 +27 30 24.08 22.14  1.648 0.79 0.83  61.35                                 22.67  1.695 0.80  68.70        0.59
1018 12 57 45.329 +27 31 20.93 20.35  1.859 0.84 0.65  66.17 12 57 45.307 +27 31 20.82 24.89 20.66  2.102 0.66  74.00 25.23  0.52
1019 12 57 53.333 +27 32 01.90 20.00  1.983 0.87 0.93  66.61 12 57 53.362 +27 32 01.54 24.62 20.60  1.969 0.93  65.38 25.12  0.61
1020 12 57 14.494 +27 32 14.78 21.87  1.397 0.79 0.85  37.54                                 22.51  1.366 0.86  49.07        0.63
1021 12 57 13.354 +27 32 51.76 19.65  1.636 0.97 0.87  16.72 12 57 13.354 +27 32 51.72 25.30 20.23  1.637 0.86  15.36 25.95  0.58
1022 12 57 48.984 +27 32 44.63 20.61  1.470 1.23 0.78  84.23                                 21.17  1.465 0.77  85.68        0.56
1023 12 57 32.076 +27 33 24.16 20.95  1.427 0.84 0.80 -26.88                                 21.54  1.428 0.80 -26.97        0.60
1024 12 57 24.514 +27 33 20.70 20.43  1.699 0.84 0.95  84.74 12 57 24.521 +27 33 20.63 25.55 21.05  1.634 0.95  79.06 26.12  0.59
1025 12 57 52.536 +27 34 34.57 19.71  2.819 0.69 0.79  35.30 12 57 52.534 +27 34 34.54 25.49 20.38  2.740 0.80  37.50 26.00  0.62
1026 12 57 08.870 +27 34 42.92 21.01  1.045 1.10 0.92 -38.17                                 21.45  1.149 0.91 -25.61        0.50
1027 12 57 29.537 +27 34 33.42 22.01  1.247 1.34 0.80  43.74                                 22.63  1.151 0.79  51.72        0.56
1028 12 57 10.066 +27 34 09.84 22.15  1.262 0.61 0.92 -32.65                                 22.67  1.326 0.89 -15.49        0.53
1029 12 57 11.318 +27 34 04.73 20.76  2.175 0.69 0.65 -69.32                                 21.35  2.081 0.69 -66.73        0.56
1030 12 57 45.250 +27 35 26.20 20.80  1.736 0.89 0.44  68.73 12 57 45.269 +27 35 26.02 24.20 21.36  1.712 0.45  68.70 24.77  0.56
1031 12 57 13.145 +27 35 56.18 22.42  1.238 1.04 0.83  89.68                                 22.93  1.228 0.78  81.77        0.49
1032 12 57 22.270 +27 37 31.91 20.70  2.062 1.05 0.71  72.44 12 57 22.286 +27 37 32.20 25.37 21.23  2.025 0.72  72.53 25.94  0.53
1033 12 57 54.662 +27 38 07.22 21.67  1.256 1.02 0.63  57.62                                 22.22  1.262 0.63  59.17        0.56
1034 12 57 28.788 +27 39 09.54 21.26  1.086 1.53 0.74  70.10                                 21.80  1.082 0.73  68.78        0.55
1035 12 57 13.754 +27 39 18.65 21.35  1.215 0.85 0.96  46.68                                 21.90  1.198 0.98  38.83        0.56
1036 12 57 34.570 +27 39 55.87 22.53  1.220 0.62 0.72  54.97 12 57 34.634 +27 39 56.05 25.78 23.01  1.270 0.70  55.17 26.33  0.52
1037 12 57 52.375 +27 42 08.32 20.01  2.526 1.33 0.61 -49.35                                 20.62  2.421 0.62 -48.58        0.56
1038 12 57 24.691 +27 43 11.32 21.36  1.571 0.85 0.80 -47.59 12 57 24.725 +27 43 10.56 25.25 21.95  1.591 0.73 -50.15 25.69  0.57
1039 12 57 24.348 +27 43 43.28 19.55  2.944 1.18 0.49 -83.14                                 20.08  2.996 0.49 -83.87        0.55
1040 12 57 32.714 +27 45 08.89 20.84  1.380 0.56 0.73 -86.65 12 57 32.770 +27 45 08.35 25.31 21.18  1.307 0.82 -84.68 25.74  0.34
1041 12 57 53.822 +27 46 00.77 22.04  1.111 1.10 0.93  45.75                                 22.56  1.121 0.96  36.54        0.51
1042 12 57 56.189 +27 46 57.61 20.90  1.875 0.87 0.83  10.78                                 21.46  1.822 0.81  13.45        0.51
1043 12 57 46.836 +27 47 06.43 20.95  2.357 0.79 0.70  44.61                                 21.47  2.455 0.66  45.49        0.55
1044 12 57 10.781 +27 47 22.96 19.88  1.565 1.09 0.95  53.93                                 20.46  1.569 0.96  46.59        0.59
1045 12 57 36.394 +27 47 18.13 21.02  1.214 1.54 0.50 -64.16 12 57 36.391 +27 47 17.92 24.69 21.58  1.226 0.49 -64.86 25.28  0.56
1046 12 57 08.165 +27 47 53.16 21.08  1.091 0.86 0.54 -18.20                                 21.58  1.106 0.54 -17.96        0.52
1047 12 57 55.778 +27 48 17.42 20.69  1.780 0.96 0.81   4.14                                 21.35  1.609 0.86  -0.89        0.59
1048 12 57 34.306 +27 48 19.80 21.02  1.161 1.44 0.47 -33.90 12 57 34.306 +27 48 19.04 24.01 21.42  1.184 0.46 -36.92 24.28  0.38
1049 12 57 48.780 +27 48 56.12 22.03  2.114 0.64 0.78  89.58                                 22.65  2.090 0.74 -80.24        0.63
1050 12 57 51.514 +27 49 23.16 19.29  2.705 0.85 0.68 -80.05                                 19.86  2.697 0.69 -79.86        0.58
1051 12 57 19.999 +27 49 08.65 20.46  1.188 1.01 0.88  68.57                                 21.02  1.189 0.88  67.15        0.56
1052 12 57 08.686 +27 49 56.35 21.82  1.538 0.57 0.70 -61.40                                 22.43  1.414 0.75 -61.73        0.60
1053 12 57 12.758 +27 49 56.46 22.19  1.087 0.65 0.53   1.41                                 22.71  1.075 0.52   0.66        0.53
1054 12 57 35.621 +27 50 58.60 21.55  1.130 0.85 0.72  -8.73                                 22.05  1.109 0.73 -10.23        0.50
1055 12 57 16.968 +27 50 54.38 21.60  1.551 0.65 0.43  86.18                                 22.11  1.561 0.42  86.55        0.53
1056 12 57 26.256 +27 51 00.36 21.63  1.154 0.82 0.62  64.57                                 22.21  1.129 0.62  65.97        0.58
1057 12 57 13.793 +27 50 59.89 22.14  1.060 0.72 0.39  69.39                                 22.69  1.051 0.38  69.04        0.57
1058 12 57 54.163 +27 51 36.04 20.93  1.684 0.77 0.83  53.42                                 21.40  1.791 0.82  48.86        0.52
1059 12 57 13.298 +27 52 38.10 21.51  1.490 0.92 0.32 -64.62                                 22.08  1.471 0.32 -64.47        0.58
1060 12 57 13.678 +27 54 13.72 20.79  1.186 0.88 0.89 -33.51                                 21.31  1.196 0.91 -30.55        0.54
1061 12 57 34.666 +27 54 37.91 20.96  2.073 0.93 0.49  81.31 12 57 34.656 +27 54 38.05 24.52 21.47  2.158 0.48  83.09 24.98  0.56
1062 12 57 14.328 +27 55 34.93 20.13  1.639 0.81 0.54  22.60                                 20.70  1.639 0.54  23.18        0.57
1063 12 57 52.483 +27 56 07.66 22.87  1.044 0.54 0.85  -8.61                                 23.37  1.124 0.80 -21.62        0.55
1064 12 57 54.199 +27 58 50.16 21.86  1.066 0.68 0.46  49.94                                 22.44  1.045 0.47  47.69        0.50
1065 12 57 55.229 +27 59 26.95 20.76  2.429 0.93 0.36  37.56 12 57 55.188 +27 59 26.41 25.84 21.06  2.686 0.38  38.49 26.40  0.43
1066 12 57 34.097 +28 00 12.49 22.22  1.125 1.01 0.93 -58.16                                 22.70  1.180 0.80 -71.31        0.51
1067 12 57 20.986 +28 02 20.54 21.91  1.009 0.75 0.68  84.85                                 22.45  0.939 0.66  86.13        0.49
1068 12 57 26.333 +28 02 59.42 19.84  1.799 1.11 0.80  39.43                                 20.38  1.834 0.80  40.73        0.57
1069 12 57 32.009 +28 03 00.58 20.41  1.508 0.94 0.95  -2.41                                 20.90  1.563 0.94 -12.32        0.53
1070 12 57 35.309 +28 03 10.22 20.68  1.216 0.89 0.80  81.36 12 57 35.273 +28 03 10.76 25.09 21.22  1.257 0.78  79.67 25.46  0.56
1071 12 57 53.813 +28 03 20.70 21.13  1.496 0.70 0.98  26.74 12 57 53.822 +28 03 20.77 24.98 21.75  1.456 0.97  50.26 25.50  0.58
1072 12 57 44.498 +28 03 22.90 20.66  1.723 1.22 0.42  80.55                                 21.17  1.746 0.42  80.38        0.54
1073 12 57 26.856 +28 04 04.73 20.65  1.391 1.22 0.67  27.97 12 57 26.861 +28 04 04.69 24.48 21.19  1.389 0.68  28.22 25.03  0.54
1074 12 57 44.902 +28 04 34.07 20.86  1.586 0.83 0.88 -35.43 12 57 44.902 +28 04 33.53 24.90 21.41  1.554 0.92 -31.58 25.44  0.56
1075 12 57 52.553 +28 05 08.92 21.75  1.291 0.67 0.65  62.74                                 22.30  1.278 0.64  67.44        0.54
1076 12 57 52.157 +28 06 19.08 20.43  1.675 1.30 0.77 -81.29                                 20.89  1.611 0.81 -80.96        0.44
1077 12 57 10.358 +28 07 05.74 20.14  1.774 1.01 0.56 -22.70                                 20.69  1.773 0.57 -23.77        0.57
1078 12 57 51.353 +28 07 16.25 21.74  1.035 1.02 0.86  80.49                                 22.22  1.033 0.92  76.70        0.49
1079 12 57 09.214 +28 07 14.52 21.19  1.072 0.79 0.61 -88.83                                 21.61  1.125 0.61 -89.71        0.43
1080 12 57 44.590 +28 09 06.98 20.87  2.737 0.67 0.82   8.08                                 21.39  2.777 0.81  10.56        0.54
1081 12 57 18.828 +28 09 17.93 20.16  1.324 1.18 0.84  71.23                                 20.74  1.318 0.85  68.31        0.59
1082 12 57 26.851 +28 11 24.29 20.46  1.434 0.82 0.53 -64.46                                 21.01  1.436 0.53 -63.56        0.55
1083 12 57 35.981 +28 12 18.90 21.77  2.007 2.19 0.36  35.14                                 22.30  1.916 0.36  33.96        0.50
1084 12 57 12.278 +28 13 08.29 20.86  1.428 1.64 0.95  45.09                                 21.56  1.285 0.95  29.25        0.64
1085 12 57 17.081 +28 13 01.27 21.48  1.028 0.75 0.54  48.16                                 21.98  1.077 0.54  47.66        0.51
1086 12 57 51.581 +28 13 17.76 21.56  1.513 0.70 0.81 -13.92                                 22.07  1.523 0.82 -16.07        0.53
1087 12 57 35.825 +28 14 55.07 21.56  3.336 1.12 0.50 -13.59                                 22.37  2.551 0.69 -12.73        0.64
1088 12 57 44.796 +28 16 32.70 20.77  2.029 0.60 0.56 -24.44                                 21.12  2.025 0.55 -24.51        0.37
1089 12 57 45.312 +28 19 08.00 20.26  1.721 0.84 0.70   5.51                                 20.76  1.746 0.70   5.76        0.53
1090 12 57 52.018 +28 19 22.30 20.65  1.435 1.60 0.86 -26.23                                 21.23  1.428 0.84 -22.31        0.56
1091 12 57 34.320 +28 19 33.92 19.51  2.259 0.75 0.53 -89.53                                 20.03  2.247 0.52 -89.29        0.53
1092 12 57 27.766 +28 17 38.54 22.17  1.726 0.77 0.46 -51.34                                 22.64  1.692 0.47 -52.09        0.49
1093 12 57 48.269 +28 21 12.85 21.98  1.380 0.69 0.94 -10.30                                 22.48  1.444 0.92  18.67        0.52
1094 12 57 08.902 +28 22 06.71 21.55  1.189 1.38 0.89  73.75                                 22.12  1.192 0.83  76.49        0.56
1095 12 57 46.903 +28 28 58.04 22.22  1.357 0.84 0.71 -79.17                                 22.80  1.285 0.73 -77.67        0.53
1096 12 57 50.474 +28 31 03.50 21.14  1.370 0.71 0.44  88.56                                 21.58  1.353 0.43  88.82        0.44
1097 12 57 47.880 +28 32 34.48 20.15  1.522 1.67 0.89  27.86 12 57 47.849 +28 32 34.15 24.25 20.34  1.658 0.93  24.33 25.00  0.26
1098 12 57 45.298 +28 33 10.69 21.33  1.756 0.80 0.79 -62.74 12 57 45.338 +28 33 10.69 26.02 21.86  1.729 0.81 -60.68 26.54  0.53
1099 12 57 05.645 +28 34 38.17 21.66  1.314 0.96 0.66 -47.84                                 22.21  1.302 0.66 -47.35        0.54
1100 12 57 34.781 +28 36 00.50 21.67  1.435 0.88 0.95  -4.44                                 22.20  1.343 0.97  -2.57        0.51
1101 12 57 49.037 +28 37 10.49 20.41  2.436 0.57 0.46  22.63                                 20.87  2.408 0.46  22.39        0.46
1102 12 57 21.194 +28 37 31.94 21.74  1.167 0.91 0.50   7.95                                 22.28  1.145 0.50   7.96        0.53
1103 12 57 56.100 +28 37 51.46 20.29  1.459 0.90 0.71 -24.88                                 20.82  1.456 0.72 -25.93        0.54
1104 12 57 50.609 +28 37 58.12 21.02  2.975 0.69 0.65   8.87                                 21.46  3.177 0.62  10.80        0.52
1105 12 57 46.390 +28 40 34.68 21.33  1.800 0.75 0.46  82.15                                 21.87  1.777 0.46  81.29        0.54
1106 12 57 05.237 +28 40 50.88 19.93  2.448 0.79 0.45 -11.41                                 20.43  2.461 0.44 -11.01        0.52
1107 12 57 46.699 +28 43 48.11 21.61  1.189 0.83 0.50 -23.90                                 22.15  1.164 0.51 -22.19        0.57
1108 12 57 47.030 +28 46 42.35 20.21  4.675 0.83 0.49 -22.28                                 20.77  4.410 0.50 -24.22        0.50
1109 12 57 34.342 +28 48 43.20 21.94  1.115 0.99 0.94  73.16                                 22.60  1.074 0.87  72.58        0.63
1110 12 57 21.794 +28 55 47.75 20.44  1.697 0.93 0.59 -39.44                                 20.93  1.734 0.59 -38.52        0.52
1111 12 57 40.673 +28 59 29.80 20.66  1.521 0.82 0.59 -86.59                                 21.03  1.662 0.59 -87.93        0.44
1112 12 57 18.458 +29 05 22.85 21.11  1.676 0.45 0.84 -78.33                                 21.62  1.606 0.86 -83.38        0.51
1113 12 57 51.019 +29 17 53.56 20.41  1.238 1.86 0.74  46.66 12 57 51.050 +29 17 53.81 22.77 20.97  1.301 0.74  43.57 23.29  0.57
1114 12 57 50.148 +29 26 55.03 21.88  1.027 0.87 0.68 -23.17                                 22.40  0.994 0.68 -21.98        0.55
1115 12 57 13.618 +29 38 53.27 21.26  1.238 1.15 0.41 -30.68                                 21.77  1.311 0.39 -31.57        0.55
1116 12 56 28.474 +26 13 53.87 21.79  1.500 0.59 0.67  21.88                                 21.05  2.275 0.73  29.63       -0.21
1117 12 56 50.112 +26 22 32.77 20.71  1.091 1.09 0.80 -16.80 12 56 50.131 +26 22 31.98 23.97 21.32  1.139 0.83 -13.91 24.62  0.63
1118 12 57 06.862 +26 27 13.18 19.78  2.150 0.89 0.79  45.42                                 20.28  2.127 0.79  44.60        0.51
1119 12 56 52.860 +26 28 21.47 20.06  1.580 1.33 0.86  11.03 12 56 52.826 +26 28 21.47 23.76 20.66  1.510 0.87  13.86 24.23  0.58
1120 12 56 40.042 +26 30 22.28 20.91  1.416 0.72 0.70 -31.36                                 21.40  1.406 0.72 -29.53        0.51
1121 12 56 51.365 +26 38 17.09 21.21  1.258 0.65 0.82 -77.14                                 21.78  1.229 0.81 -77.61        0.56
1122 12 56 30.713 +26 38 42.43 20.54  1.905 1.14 0.39   1.16                                 21.09  1.887 0.38   1.14        0.56
1123 12 56 44.347 +26 39 20.74 21.01  1.674 1.31 0.80 -76.24                                 21.53  1.693 0.79 -77.23        0.53
1124 12 57 02.326 +26 40 52.28 21.82  1.627 0.69 0.64 -14.84                                 22.35  1.673 0.62 -14.10        0.54
1125 12 56 26.021 +26 47 36.46 21.60  1.169 0.80 0.95  76.16                                 22.16  1.164 0.88 -79.31        0.55
1126 12 56 29.426 +26 55 51.60 20.63  4.328 0.67 0.69  43.09                                 21.06  4.346 0.74  35.76        0.55
1127 12 56 37.301 +27 01 31.87 22.03  1.647 2.78 0.85 -52.01                                 22.34  1.997 0.79 -54.04        0.43
1128 12 56 22.742 +27 02 00.06 21.58  1.028 1.25 0.61   4.88                                 22.21  0.948 0.64   4.15        0.62
1129 12 56 52.015 +27 02 16.58 21.03  1.645 0.62 0.58  77.23 12 56 52.054 +27 02 16.73 22.45 21.90  1.746 0.61  71.27 24.15  0.98
1130 12 56 51.019 +27 03 31.14 21.06  4.353 0.54 0.53  84.24                                 21.61  4.002 0.54  85.54        0.43
1131 12 56 38.897 +27 04 53.90 22.08  1.105 0.68 0.77 -16.70                                 22.60  1.134 0.72 -15.05        0.53
1132 12 56 29.220 +27 06 45.79 21.49  1.140 0.95 0.78  62.86                                 22.08  1.110 0.80  67.67        0.57
1133 12 56 37.846 +27 08 22.02 20.20  1.501 1.41 0.82 -44.66                                 20.75  1.502 0.80 -45.90        0.55
1134 12 56 54.593 +27 10 01.67 22.13  1.015 0.97 0.52  76.23                                 22.71  0.947 0.51  72.48        0.58
1135 12 56 32.196 +27 10 25.75 21.77  2.005 0.73 0.61 -16.51                                 22.46  1.855 0.60 -20.87        0.63
1136 12 56 51.324 +27 13 38.24 21.25  2.720 0.74 0.70  -4.33                                 21.91  2.657 0.66   0.34        0.64
1137 12 57 06.336 +27 14 05.75 21.42  1.164 1.21 0.53  -0.13                                 21.98  1.157 0.52   0.17        0.56
1138 12 56 45.233 +27 14 48.62 19.88  1.745 1.29 0.59  55.77 12 56 45.242 +27 14 47.98 25.15 20.45  1.734 0.59  55.70 25.86  0.57
1139 12 56 36.684 +27 14 55.18 21.84  1.157 0.78 0.40 -32.10                                 22.43  1.138 0.38 -33.84        0.59
1140 12 56 56.374 +27 15 08.10 21.15  1.204 0.83 0.61 -20.90 12 56 56.345 +27 15 08.86 25.24 21.71  1.201 0.60 -20.76 25.79  0.58
1141 12 56 51.619 +27 15 35.96 20.98  1.398 2.35 0.53  27.09 12 56 51.619 +27 15 35.21 24.86 21.21  1.645 0.52  27.99 24.93  0.31
1142 12 56 22.867 +27 16 50.99 21.42  1.077 0.98 0.85  54.62                                 22.00  1.051 0.89  45.66        0.58
1143 12 56 21.547 +27 17 56.29 21.19  1.899 2.25 0.89  22.54                                 21.90  1.634 0.89  31.15        0.58
1144 12 56 44.410 +27 19 43.57 21.11  1.129 0.92 0.76  85.52                                 21.62  1.160 0.75  83.62        0.52
1145 12 56 19.140 +27 20 31.27 21.34  2.707 2.05 0.75 -41.32                                 22.02  2.529 0.68 -41.42        0.58
1146 12 56 32.664 +27 23 20.22 21.15  2.016 0.75 0.62  32.35                                 21.72  1.973 0.61  33.06        0.55
1147 12 56 20.453 +27 23 27.06 20.93  1.234 1.20 0.73 -43.05                                 21.46  1.213 0.75 -45.69        0.55
1148 12 56 26.059 +27 23 26.48 20.73  2.159 0.84 0.45 -13.85                                 21.29  2.143 0.45 -13.12        0.55
1149 12 56 50.674 +27 23 22.52 20.03  1.840 0.96 0.66  67.04                                 20.58  1.834 0.67  68.49        0.54
1150 12 56 46.546 +27 22 57.97 20.50  1.676 0.87 0.83 -51.91 12 56 46.550 +27 22 58.30 25.19 21.03  1.696 0.83 -49.66 25.87  0.56
1151 12 56 53.422 +27 24 36.83 20.90  1.482 1.39 0.85  57.11                                 21.46  1.447 0.87  53.21        0.55
1152 12 57 02.208 +27 25 14.27 20.08  1.662 0.92 0.92  15.34                                 20.66  1.672 0.92  22.77        0.59
1153 12 56 52.814 +27 26 43.44 21.93  1.496 1.60 0.76  58.88                                 22.44  1.594 0.77  62.08        0.52
1154 12 56 53.388 +27 27 04.18 19.53  1.864 0.93 0.69 -54.10 12 56 53.448 +27 27 04.32 24.28 20.09  1.870 0.69 -54.13 24.89  0.57
1155 12 56 30.238 +27 27 45.68 21.96  1.145 1.23 0.77 -29.90                                 22.39  1.202 0.79 -27.60        0.47
1156 12 56 50.251 +27 29 30.70 21.42  1.010 0.81 0.86 -73.48 12 56 50.242 +27 29 30.73 24.51 21.92  0.995 0.89 -74.54 25.07  0.51
1157 12 56 59.292 +27 29 17.48 21.53  1.660 0.69 0.85 -77.40 12 56 59.282 +27 29 17.77 25.74 22.02  1.702 0.87 -75.47 26.05  0.54
1158 12 56 56.570 +27 29 16.51 22.05  1.002 0.77 0.86 -72.84                                 22.58  0.957 0.87 -56.95        0.54
1159 12 56 30.084 +27 29 45.24 20.72  1.826 0.81 0.57  84.89                                 21.26  1.825 0.57  85.51        0.55
1160 12 56 34.771 +27 31 18.44 21.41  1.481 0.70 0.91  74.81 12 56 34.783 +27 31 18.37 24.27 21.89  1.548 0.87  85.36 24.83  0.56
1161 12 57 00.893 +27 31 55.45 20.21  2.269 1.26 0.80  46.13 12 57 00.874 +27 31 55.60 24.73 20.80  2.218 0.79  44.60 25.19  0.57
1162 12 56 54.569 +27 33 11.59 20.70  1.822 0.89 0.90 -67.48 12 56 54.581 +27 33 11.27 24.49 21.24  1.825 0.92 -73.78 24.93  0.56
1163 12 56 35.189 +27 35 06.94 19.39  1.988 1.17 0.92   7.69                                 19.97  2.010 0.90   7.38        0.58
1164 12 57 00.526 +27 35 06.29 21.58  1.029 0.81 0.45   9.66                                 22.11  1.022 0.45   9.99        0.52
1165 12 56 28.265 +27 36 11.74 20.63  1.582 1.03 0.81 -25.22                                 21.16  1.613 0.81 -22.73        0.55
1166 12 56 55.313 +27 36 34.34 22.31  1.307 0.58 0.87  42.13 12 56 55.354 +27 36 34.81 25.96 22.87  1.289 0.87  49.44 26.64  0.54
1167 12 56 28.375 +27 37 06.20 19.96  2.701 0.66 0.59  75.39                                 20.44  2.687 0.59  75.38        0.49
1168 12 56 19.934 +27 38 20.36 21.12  1.115 0.81 0.75  42.73                                 21.63  1.067 0.74  43.68        0.53
1169 12 56 57.041 +27 39 16.38 21.03  1.692 0.72 0.73 -61.39                                 21.57  1.658 0.74 -57.66        0.54
1170 12 56 51.970 +27 39 51.55 20.81  1.354 1.17 0.73 -57.63                                 21.35  1.360 0.73 -59.93        0.55
1171 12 56 33.127 +27 40 26.87 21.43  1.301 0.75 0.97 -60.79 12 56 33.113 +27 40 26.76 25.14 22.02  1.313 0.94 -18.37 25.68  0.57
1172 12 56 39.158 +27 40 55.56 20.98  2.719 0.91 0.70  84.33                                 21.55  2.632 0.70  78.81        0.53
1173 12 57 01.507 +27 40 29.39 21.85  1.402 0.67 0.61  65.28 12 57 01.478 +27 40 29.35 25.82 22.40  1.393 0.61  66.90 26.30  0.57
1174 12 56 23.323 +27 41 10.00 20.76  1.263 0.98 0.88 -30.23                                 21.34  1.284 0.88 -27.45        0.59
1175 12 56 40.908 +27 42 07.27 21.39  2.415 1.13 0.87  71.62 12 56 40.918 +27 42 07.09 24.44 22.08  2.149 0.86  85.77 25.04  0.55
1176 12 57 04.476 +27 42 33.77 20.84  1.414 1.00 0.88  -5.88                                 21.36  1.457 0.85  -1.25        0.54
1177 12 56 33.547 +27 42 42.08 20.30  1.475 0.94 0.91 -78.23                                 20.86  1.457 0.91 -85.44        0.55
1178 12 56 58.858 +27 42 58.10 20.44  1.158 1.24 0.83  89.41                                 21.01  1.157 0.83  87.48        0.58
1179 12 56 30.233 +27 43 56.14 20.82  1.409 0.84 0.86  51.65 12 56 30.230 +27 43 56.28 24.00 21.42  1.428 0.86  55.04 24.53  0.62
1180 12 56 22.906 +27 45 13.14 21.24  1.237 0.87 0.88  87.37                                 21.74  1.292 0.88  87.51        0.53
1181 12 56 28.910 +27 46 19.31 21.81  1.586 1.24 0.39 -74.14                                 22.38  1.435 0.39 -71.82        0.54
1182 12 56 33.622 +27 49 11.93 21.54  1.528 1.54 0.69  54.28                                 22.22  1.385 0.63  54.62        0.62
1183 12 56 20.251 +27 48 57.35 20.72  1.057 1.34 0.87  72.83 12 56 20.251 +27 48 57.42 24.76 21.28  1.080 0.85  73.10 25.17  0.57
1184 12 56 23.227 +27 49 42.02 21.39  1.413 1.27 0.74 -75.68                                 22.13  1.273 0.70 -78.42        0.66
1185 12 56 58.997 +27 50 40.24 20.69  1.202 0.68 0.91  30.28                                 21.19  1.193 0.90  24.41        0.50
1186 12 56 41.244 +27 50 57.12 21.55  1.153 0.80 0.64 -67.48 12 56 41.201 +27 50 57.23 25.07 21.73  1.147 0.63 -66.09 25.48  0.17
1187 12 57 00.250 +27 51 34.02 21.93  1.075 1.23 0.89  14.79                                 22.48  1.069 0.90  27.19        0.55
1188 12 56 52.363 +27 52 29.71 20.89  1.487 0.95 0.92   3.47                                 21.44  1.490 0.92   0.87        0.56
1189 12 56 45.960 +27 52 35.94 20.54  1.342 0.93 0.68  40.74                                 21.10  1.345 0.69  41.62        0.57
1190 12 56 53.184 +27 52 33.64 20.77  1.602 0.92 0.71 -50.66                                 21.34  1.568 0.74 -50.93        0.57
1191 12 56 53.285 +27 53 18.06 20.52  1.483 1.46 0.46  -1.15                                 21.10  1.477 0.46  -1.32        0.58
1192 12 56 40.692 +27 54 12.06 20.53  1.225 0.92 0.92  33.34                                 21.12  1.215 0.92  34.03        0.59
1193 12 56 42.562 +27 54 10.76 22.28  1.036 0.94 0.85 -58.09                                 22.81  1.033 0.83 -64.86        0.54
1194 12 56 41.897 +27 54 53.78 21.64  1.413 0.91 0.84  84.20 12 56 41.933 +27 54 53.57 24.89 22.19  1.375 0.88 -76.54 25.46  0.57
1195 12 57 00.372 +27 57 00.72 20.01  1.732 1.19 0.71  46.62 12 57 00.374 +27 57 00.72 24.98 20.62  1.748 0.72  46.81 25.44  0.62
1196 12 56 59.522 +27 57 05.80 21.36  1.616 0.86 0.89  33.23                                 21.91  1.589 0.84  43.25        0.54
1197 12 56 25.130 +27 56 18.42 20.33  1.728 0.89 0.61 -35.74 12 56 25.150 +27 56 17.77 23.61 20.85  1.749 0.60 -34.99 24.14  0.54
1198 12 56 59.047 +27 58 58.44 20.65  1.841 0.93 0.61  19.60                                 21.22  1.847 0.60  18.92        0.57
1199 12 56 49.025 +28 02 32.50 19.98  1.986 0.64 0.77  63.24                                 20.47  1.998 0.75  64.96        0.51
1200 12 56 25.111 +28 04 24.85 22.50  1.462 0.39 0.96 -61.53                                 23.03  1.570 0.90  82.44        0.59
1201 12 56 58.752 +28 05 01.14 21.29  1.224 0.90 0.81 -34.26 12 56 58.752 +28 05 00.46 25.45 21.79  1.272 0.80 -30.31 26.03  0.54
1202 12 56 19.850 +28 08 04.13 20.02  2.078 0.62 0.78  81.98                                 20.47  2.211 0.77  81.08        0.55
1203 12 56 57.761 +28 06 42.19 21.35  1.069 0.90 0.92 -45.96                                 21.85  1.067 0.92 -48.55        0.49
1204 12 56 46.805 +28 06 55.30 19.84  1.767 0.90 0.72  76.73                                 20.42  1.760 0.72  76.80        0.58
1205 12 56 39.890 +28 07 34.25 21.17  1.084 0.88 0.77  61.80                                 21.69  1.079 0.78  61.25        0.52
1206 12 56 24.492 +28 08 44.88 21.52  1.151 0.90 0.69  53.69                                 22.05  1.175 0.67  56.76        0.54
1207 12 56 56.995 +28 12 18.14 21.24  1.488 0.74 0.82  48.87                                 21.72  1.466 0.85  58.16        0.50
1208 12 56 42.425 +28 12 20.20 20.79  1.086 0.93 0.73 -59.74                                 21.33  1.096 0.73 -58.27        0.54
1209 12 56 15.118 +28 14 06.94 20.19  1.445 1.01 0.63 -66.20                                 20.69  1.453 0.64 -66.50        0.51
1210 12 56 58.027 +28 14 09.89 22.34  1.009 0.83 0.82 -86.97                                 22.77  0.979 0.87 -81.56        0.44
1211 12 56 45.967 +28 16 40.80 21.41  1.168 0.76 0.84 -61.02 12 56 46.022 +28 16 40.55 25.57 21.96  1.160 0.80 -62.35 25.93  0.54
1212 12 56 29.525 +28 16 30.83 20.95  1.188 0.81 0.57 -67.66 12 56 29.496 +28 16 30.90 25.30 21.33  1.187 0.57 -68.23 25.51  0.39
1213 12 56 22.702 +28 19 53.94 20.53  2.348 0.70 0.90  29.57 12 56 22.771 +28 19 54.12 25.29 21.04  2.449 0.89  43.23 25.24  0.56
1214 12 57 01.682 +28 23 25.01 18.62  3.491 0.88 0.81 -41.12                                 19.19  3.464 0.82 -42.14        0.58
1215 12 57 03.847 +28 22 50.34 22.06  1.377 0.80 0.77  28.10                                 22.50  1.353 0.78  19.63        0.45
1216 12 56 33.612 +28 24 57.64 19.84  1.874 1.11 0.84 -33.17                                 20.35  1.904 0.84 -33.08        0.54
1217 12 56 29.659 +28 26 40.85 20.59  3.151 0.44 0.43 -58.49                                 21.01  3.114 0.44 -58.34        0.40
1218 12 56 55.123 +28 33 01.51 19.96  1.526 0.86 0.75 -57.74 12 56 55.104 +28 33 01.62 25.01 20.54  1.524 0.75 -58.48 25.60  0.59
1219 12 56 29.609 +28 33 32.08 21.54  1.121 1.03 0.56 -21.20                                 22.14  1.094 0.55 -22.18        0.61
1220 12 56 54.048 +28 33 52.81 22.38  1.075 0.91 0.64 -80.66                                 22.89  1.025 0.69 -79.97        0.52
1221 12 56 25.258 +28 43 03.43 20.98  1.050 0.75 0.60 -54.92 12 56 25.310 +28 43 02.93 26.13 21.47  1.078 0.60 -55.03 26.65  0.50
1222 12 56 20.650 +28 46 24.49 21.54  1.334 1.13 0.48  39.02                                 22.14  1.274 0.49  38.61        0.58
1223 12 56 33.842 +28 49 08.36 20.85  1.409 0.73 0.75  89.47                                 21.35  1.425 0.74  87.55        0.52
1224 12 57 01.174 +28 56 04.02 21.22  1.615 1.19 0.82  76.72                                 21.78  1.599 0.80  80.90        0.55
1225 12 56 18.497 +28 59 00.31 20.79  1.314 0.42 0.64  27.29 12 56 18.490 +28 59 00.20 22.68 21.70  1.472 0.61  30.48 24.59  0.90
1226 12 56 26.513 +28 59 28.21 19.32  2.967 0.76 0.89   7.74                                 19.71  3.060 0.90   4.89        0.46
1227 12 57 03.648 +29 00 06.55 21.43  2.103 0.79 0.45 -62.76                                 21.89  2.135 0.43 -63.38        0.50
1228 12 56 18.168 +29 20 38.76 21.50  1.488 0.74 0.37  78.47                                 22.03  1.438 0.36  79.04        0.51
1229 12 56 45.331 +29 30 59.83 19.87  4.565 0.35 0.68   6.78                                 20.30  4.701 0.65   8.20        0.46
1230 12 56 36.151 +29 37 43.21 20.42  1.567 0.71 0.81  43.73                                 20.91  1.626 0.76  46.29        0.53
1231 12 56 18.286 +29 40 21.07 20.71  2.267 0.91 0.93 -53.48                                 21.25  2.428 0.87 -68.76        0.58
1232 12 56 32.746 +29 44 42.36 22.37  1.134 0.43 0.75  30.62                                 22.86  1.173 0.72  33.70        0.51
1233 12 56 09.048 +26 33 27.65 19.93  1.915 0.94 0.51  33.45                                 20.41  1.854 0.52  33.82        0.46
1234 12 55 48.072 +26 33 52.31 20.05  3.504 0.61 0.58 -16.96                                 20.64  3.403 0.58 -16.63        0.57
1235 12 55 39.744 +26 38 47.51 22.07  1.810 1.12 0.82 -63.45                                 22.70  1.677 0.75 -73.98        0.53
1236 12 55 37.908 +26 49 57.43 20.85  1.064 1.31 0.82 -58.83                                 21.43  1.077 0.79 -60.95        0.58
1237 12 56 04.080 +26 50 27.06 21.15  2.179 1.30 0.72  87.75                                 21.81  1.946 0.69  84.58        0.53
1238 12 55 48.341 +26 51 26.32 22.07  1.109 0.79 0.92 -56.42 12 55 48.353 +26 51 26.06 24.58 22.69  1.111 0.84 -65.33 25.18  0.61
1239 12 55 52.613 +26 53 34.80 20.40  1.468 1.45 0.92  31.36 12 55 52.606 +26 53 34.58 23.53 20.99  2.074 0.80  40.49 25.53  0.80
1240 12 55 57.758 +27 01 07.14 18.52  3.346 0.82 0.66 -70.75                                 19.04  3.299 0.66 -70.57        0.51
1241 12 56 11.074 +27 05 25.91 20.19  1.864 0.82 0.97  -1.84 12 56 11.062 +27 05 26.30 23.08 20.84  1.820 0.93 -28.07 23.66  0.60
1242 12 56 16.130 +27 06 30.78 20.28  1.574 0.93 0.63 -85.01 12 56 16.111 +27 06 30.82 24.26 20.82  1.573 0.63 -86.66 24.87  0.54
1243 12 55 59.002 +27 07 07.28 21.06  1.265 0.76 0.61  57.38                                 21.58  1.260 0.62  58.36        0.52
1244 12 55 26.815 +27 08 01.54 21.38  1.875 1.40 0.66 -23.91 12 55 26.813 +27 08 01.57 25.05 21.92  1.847 0.66 -20.32 25.57  0.53
1245 12 55 29.885 +27 09 40.36 20.17  2.179 0.85 0.47  82.43 12 55 29.897 +27 09 40.39 25.68 20.72  2.200 0.47  83.26 26.46  0.58
1246 12 55 56.191 +27 09 20.20 19.78  1.896 1.16 0.75 -59.71                                 20.36  1.889 0.76 -59.11        0.58
1247 12 55 35.021 +27 12 42.08 20.68  1.057 1.22 0.91 -64.52                                 21.23  1.037 0.91 -55.23        0.55
1248 12 56 03.326 +27 15 08.03 21.34  1.125 0.78 0.81  -7.34                                 21.77  1.134 0.78 -11.06        0.43
1249 12 56 13.675 +27 15 49.00 21.50  1.202 1.55 0.63  15.04                                 22.09  1.186 0.60  15.28        0.57
1250 12 55 58.435 +27 17 43.66 20.98  1.725 0.96 0.88  -5.44                                 21.54  1.765 0.88   2.42        0.59
1251 12 55 36.190 +27 18 37.69 20.38  1.151 1.13 0.94  41.94                                 20.92  1.156 0.96  56.72        0.56
1252 12 55 51.468 +27 18 49.68 21.13  1.795 0.90 0.66  35.89                                 21.69  1.726 0.68  36.79        0.55
1253 12 56 14.774 +27 19 31.15 21.00  2.577 0.96 0.86 -76.18                                 21.51  2.602 0.87  88.99        0.55
1254 12 55 26.784 +27 20 35.34 20.19  2.691 1.50 0.73 -75.76                                 20.77  2.572 0.73 -74.06        0.53
1255 12 55 59.935 +27 21 49.32 20.66  1.072 1.19 0.79   6.74 12 56 00.007 +27 21 49.61 25.42 21.20  1.069 0.80   9.43 26.04  0.54
1256 12 55 49.846 +27 23 55.36 20.08  1.617 0.92 0.85  86.88 12 55 49.841 +27 23 55.46 24.19 20.67  1.621 0.84  86.53 24.75  0.60
1257 12 56 07.786 +27 24 08.96 21.00  1.761 0.67 0.96  20.74                                 21.59  1.725 0.96  13.62        0.57
1258 12 55 59.134 +27 25 53.51 20.47  2.124 0.82 0.50  51.24                                 21.01  2.103 0.50  50.71        0.54
1259 12 55 31.296 +27 25 06.46 22.08  1.137 1.04 0.53  19.77                                 22.61  1.095 0.58  19.62        0.53
1260 12 55 40.769 +27 26 56.26 20.64  1.046 1.18 0.94 -10.80                                 21.16  1.081 0.94 -12.38        0.54
1261 12 55 55.385 +27 27 35.96 20.34  1.905 0.92 0.90  31.67                                 20.93  1.928 0.88  31.93        0.60
1262 12 56 08.098 +27 29 06.94 21.26  1.215 1.51 0.92 -36.38                                 21.83  1.171 0.93 -35.40        0.56
1263 12 55 56.623 +27 30 17.57 19.85  2.223 1.04 0.47  10.04                                 20.34  2.230 0.47  10.51        0.50
1264 12 55 34.387 +27 32 08.66 20.68  1.212 0.81 0.65  57.47                                 21.20  1.217 0.65  56.83        0.53
1265 12 56 12.922 +27 32 50.17 20.34  3.202 0.53 0.75   8.07                                 20.91  3.013 0.78   4.62        0.54
1266 12 56 08.748 +27 32 20.76 20.78  2.882 0.97 0.74  69.83 12 56 08.712 +27 32 21.34 25.50 21.64  2.398 0.70  62.49 26.29  0.56
1267 12 56 14.131 +27 33 19.58 20.16  2.044 0.73 0.48 -53.28                                 20.72  2.035 0.47 -53.27        0.57
1268 12 56 09.060 +27 34 16.18 21.38  1.219 0.86 0.93   9.83                                 21.93  1.231 0.92   9.75        0.57
1269 12 55 30.038 +27 34 50.12 20.86  1.985 0.91 0.81  45.84                                 21.45  1.963 0.80  34.91        0.60
1270 12 55 25.649 +27 35 38.29 19.81  2.080 0.99 0.64 -73.74                                 20.33  2.121 0.64 -73.71        0.54
1271 12 55 47.100 +27 35 44.52 21.85  1.417 2.37 0.81 -22.16                                 22.36  1.391 0.86 -35.58        0.57
1272 12 55 38.676 +27 35 56.69 21.25  1.154 0.86 0.76  25.90                                 21.75  1.175 0.74  25.45        0.54
1273 12 55 39.307 +27 37 47.78 20.79  1.523 0.68 0.94  18.52                                 21.24  1.549 0.92  17.58        0.47
1274 12 55 36.329 +27 38 28.32 21.68  1.374 0.56 0.60  55.36                                 22.22  1.369 0.59  51.24        0.54
1275 12 55 51.233 +27 40 32.59 20.97  2.645 0.89 0.72  62.04                                 21.48  2.603 0.78  59.59        0.53
1276 12 55 28.613 +27 41 04.99 20.01  2.120 1.17 0.61 -22.97                                 20.46  2.181 0.60 -22.32        0.48
1277 12 55 53.858 +27 41 14.35 20.87  1.210 1.42 0.90  26.61 12 55 53.873 +27 41 14.75 25.11 21.49  1.134 0.90  36.25 25.53  0.61
1278 12 55 49.361 +27 42 40.14 22.25  1.351 1.52 0.97  28.17                                 22.86  1.382 0.83 -50.97        0.59
1279 12 55 33.343 +27 44 42.72 21.07  1.382 0.85 0.80  50.95 12 55 33.334 +27 44 42.65 24.44 21.68  1.330 0.78  47.23 25.08  0.59
1280 12 56 09.216 +27 46 01.27 19.60  2.437 1.67 0.81  20.45 12 56 09.281 +27 46 01.56 25.45 20.20  2.331 0.83  21.60 26.44  0.59
1281 12 55 34.126 +27 44 51.83 20.06  2.013 1.14 0.88 -77.77                                 20.71  1.916 0.87 -76.96        0.59
1282 12 56 03.684 +27 45 27.72 21.15  1.472 0.76 0.53  84.53                                 21.62  1.498 0.54  84.79        0.49
1283 12 55 52.596 +27 44 27.35 20.26  2.289 1.03 0.63  88.72                                 20.72  2.374 0.62  86.69        0.52
1284 12 55 42.317 +27 48 13.90 21.80  1.253 0.72 0.83  -7.14                                 22.42  1.140 0.76   7.36        0.52
1285 12 55 48.996 +27 48 58.61 22.02  1.346 0.75 0.78  84.41                                 22.55  1.408 0.73 -87.15        0.57
1286 12 55 34.214 +27 49 10.67 21.32  1.022 1.01 0.84  42.30                                 21.91  0.946 0.89  43.91        0.57
1287 12 55 31.190 +27 49 45.80 21.23  1.674 1.05 1.00                                        21.82  1.615 0.98 -56.72        0.59
1288 12 55 35.114 +27 50 42.79 19.83  1.646 1.32 0.82  -5.29 12 55 35.126 +27 50 42.90 23.99 20.40  1.647 0.81  -5.74 24.48  0.57
1289 12 55 58.817 +27 50 38.58 21.14  1.362 0.92 0.59  70.82                                 21.61  1.385 0.59  70.61        0.48
1290 12 55 48.538 +27 51 02.34 21.14  1.056 0.58 0.60 -27.63                                 21.40  1.072 0.60 -28.90        0.27
1291 12 55 53.129 +27 51 53.06 21.58  2.028 0.81 0.91  32.17                                 22.25  1.756 0.93  40.23        0.55
1292 12 56 08.213 +27 52 36.88 19.98  1.776 0.78 0.98 -29.37 12 56 08.165 +27 52 37.20 24.92 20.34  1.937 0.97 -46.66 25.21  0.47
1293 12 56 09.900 +27 52 37.42 20.69  2.657 1.75 0.75 -47.80 12 56 09.919 +27 52 37.67 25.28 20.94  2.994 0.73 -45.51 25.62  0.36
1294 12 55 37.958 +27 52 54.88 21.60  1.340 0.80 0.79  41.05                                 22.21  1.252 0.81  34.12        0.56
1295 12 55 30.857 +27 54 38.05 20.37  1.554 1.33 0.53  36.85                                 20.62  1.785 0.54  38.74        0.37
1296 12 56 11.201 +27 55 26.08 20.34  1.624 0.76 0.51  -7.17 12 56 11.186 +27 55 26.98 25.24 20.89  1.635 0.51  -7.33 25.74  0.56
1297 12 56 14.186 +27 55 05.52 21.89  1.037 0.87 0.69  37.71 12 56 14.158 +27 55 05.45 25.24 22.38  1.091 0.66  40.20 25.65  0.48
1298 12 55 27.245 +27 55 30.29 20.45  1.591 1.30 0.72  52.02                                 20.97  1.632 0.72  51.35        0.55
1299 12 55 34.322 +27 55 23.27 20.58  1.476 0.86 0.71 -67.04                                 21.12  1.491 0.70 -65.27        0.56
1300 12 56 09.142 +27 56 56.22 21.12  1.533 1.12 0.50 -34.59                                 21.53  1.659 0.51 -34.21        0.51
1301 12 55 48.806 +27 55 18.66 21.25  2.417 1.21 0.81  -8.29                                 21.79  2.669 0.69  -4.15        0.59
1302 12 56 08.652 +27 59 00.02 20.40  1.524 0.94 0.56   7.05                                 20.97  1.518 0.56   6.96        0.57
1303 12 55 29.191 +27 59 21.88 21.43  2.090 1.00 0.63  32.49                                 22.08  1.849 0.65  31.30        0.55
1304 12 55 34.013 +27 59 31.88 21.04  1.144 1.88 0.83  56.35                                 21.39  1.408 0.79  55.10        0.43
1305 12 55 41.489 +27 59 58.45 20.93  1.648 0.74 0.49  55.00                                 21.45  1.607 0.50  56.08        0.51
1306 12 55 40.963 +28 04 23.02 20.40  1.605 1.20 0.48  47.59 12 55 40.906 +28 04 23.70 25.80 20.96  1.598 0.49  47.95 26.39  0.57
1307 12 55 45.086 +28 05 58.34 19.94  1.711 1.13 0.96  56.16                                 20.52  1.717 0.94  55.37        0.58
1308 12 56 07.344 +28 08 34.30 20.44  1.789 1.43 0.79 -13.97                                 20.98  1.847 0.78 -16.80        0.58
1309 12 55 36.031 +28 10 20.50 20.17  1.195 1.04 0.97 -89.52 12 55 36.043 +28 10 20.60 24.13 20.72  1.194 0.97 -76.33 24.62  0.55
1310 12 55 55.375 +28 17 42.36 21.20  1.143 0.72 0.69 -87.14                                 21.73  1.121 0.70 -89.04        0.55
1311 12 55 24.684 +28 21 46.04 21.16  1.118 0.25 0.70  27.10                                 21.49  1.072 0.71  27.81        0.37
1312 12 56 07.438 +28 28 57.83 20.12  2.705 3.35 0.80  22.34                                 20.91  2.780 0.81  26.20        0.78
1313 12 56 09.017 +28 31 32.84 19.49  2.245 1.03 0.52 -55.44                                 20.01  2.273 0.52 -55.09        0.55
1314 12 56 02.573 +28 33 34.96 21.11  2.479 0.75 0.82 -28.24                                 21.32  3.357 0.63 -47.08        0.43
1315 12 56 13.440 +28 43 59.20 21.61  1.169 1.02 0.78 -32.17                                 21.90  1.150 0.75 -34.88        0.29
1316 12 55 35.220 +29 00 41.08 21.20  5.966 1.23 0.28 -74.61                                 22.18  5.009 0.24 -72.42        0.82
1317 12 55 16.080 +26 30 58.64 20.10  1.841 2.35 0.64  79.38                                 20.57  1.590 0.66  79.65        0.41
1318 12 54 43.634 +26 45 29.23 20.27  1.195 0.88 0.87 -43.37                                 20.77  1.177 0.87 -45.78        0.50
1319 12 54 50.395 +26 47 56.00 21.65  1.643 2.02 0.69  73.23 12 54 50.388 +26 47 55.25 24.90 22.14  1.601 0.73  87.07 25.28  0.45
1320 12 54 54.734 +26 48 22.28 21.19  1.211 1.12 0.58 -45.69                                 21.78  1.192 0.58 -45.00        0.59
1321 12 55 03.523 +26 50 07.76 20.41  1.615 1.08 0.70 -59.77                                 20.96  1.631 0.69 -60.31        0.56
1322 12 55 22.529 +26 50 31.92 20.80  1.176 1.01 0.88   7.55                                 21.34  1.198 0.86   7.21        0.56
1323 12 54 39.492 +26 52 06.02 20.67  1.610 0.80 0.69 -81.95                                 21.17  1.634 0.71 -80.64        0.54
1324 12 54 40.714 +26 54 15.91 21.11  1.044 1.14 0.52 -75.53                                 21.62  1.101 0.51 -74.97        0.52
1325 12 55 24.550 +26 55 44.40 22.08  1.167 0.91 0.73 -21.73                                 22.50  1.329 0.69 -24.52        0.51
1326 12 55 20.990 +26 56 04.74 20.21  2.488 0.95 0.83  13.85                                 20.81  2.397 0.81  12.27        0.53
1327 12 55 18.598 +26 56 38.11 20.29  1.874 1.59 0.58  58.65                                 20.86  1.744 0.63  59.82        0.53
1328 12 55 06.583 +26 58 11.10 21.73  1.514 1.35 0.77  79.97                                 22.20  1.572 0.69 -89.30        0.52
1329 12 54 51.384 +26 59 46.32 20.55  1.392 0.74 0.82  69.43                                 21.09  1.410 0.81  71.23        0.55
1330 12 54 56.266 +27 02 00.64 21.34  1.068 0.48 0.42  75.55 12 54 56.258 +27 02 01.14 24.32 22.07  1.236 0.42  76.31 25.36  0.81
1331 12 54 53.782 +27 03 42.23 21.84  1.372 1.69 0.55  42.85                                 22.35  1.427 0.54  40.11        0.53
1332 12 55 17.410 +27 04 24.38 20.46  1.561 0.93 0.66  13.70                                 21.00  1.541 0.66  12.44        0.54
1333 12 54 50.479 +27 04 50.48 20.08  1.303 0.75 0.95  41.39 12 54 50.479 +27 04 50.12 24.93 20.68  1.294 0.96  47.04 25.52  0.61
1334 12 55 13.565 +27 05 39.41 21.37  1.024 0.77 0.56 -21.43 12 55 13.572 +27 05 39.55 24.84 21.90  1.033 0.56 -22.06 25.38  0.53
1335 12 54 58.747 +27 06 46.98 19.82  2.452 0.66 0.97  47.34 12 54 58.733 +27 06 47.12 23.87 20.47  2.420 0.96  34.75 24.41  0.63
1336 12 54 36.797 +27 07 15.42 21.02  4.796 0.54 0.35 -13.35                                 21.81  4.337 0.34 -13.60        0.84
1337 12 55 10.949 +27 07 37.52 21.51  1.108 0.91 0.73   2.07                                 22.07  1.099 0.71   6.70        0.56
1338 12 54 55.514 +27 13 32.38 21.47  1.108 0.96 0.91 -65.34                                 22.02  1.106 0.92 -87.19        0.55
1339 12 55 25.771 +27 15 11.48 19.79  2.144 0.97 0.46  20.23 12 55 25.800 +27 15 11.16 25.65 20.32  2.169 0.46  19.75 26.35  0.55
1340 12 54 42.300 +27 18 37.22 20.38  1.476 1.02 0.82  -2.06                                 20.92  1.489 0.80  -2.28        0.54
1341 12 55 25.824 +27 18 49.90 21.13  1.536 0.87 0.92  84.86                                 21.66  1.557 0.92  76.31        0.58
1342 12 55 11.470 +27 19 58.87 19.99  2.285 1.75 0.83  63.07                                 20.71  2.110 0.79  58.93        0.62
1343 12 54 51.132 +27 20 06.32 20.09  1.684 1.42 0.92 -10.76                                 20.77  1.548 0.92  -9.07        0.61
1344 12 54 35.527 +27 20 19.10 22.59  1.126 0.63 0.52  -4.68                                 23.08  1.099 0.54  -5.18        0.50
1345 12 54 56.009 +27 21 55.26 21.56  2.488 0.82 0.79  -4.16 12 54 55.978 +27 21 55.66 26.09 22.38  2.186 0.85 -14.45 26.41  0.72
1346 12 55 19.927 +27 22 32.88 21.98  2.339 0.88 0.74 -64.38                                 22.69  2.146 0.68 -54.29        0.54
1347 12 54 53.357 +27 23 01.32 20.82  2.080 0.98 0.97  67.80 12 54 53.359 +27 23 01.43 24.29 21.43  2.104 0.95  57.42 24.80  0.62
1348 12 55 24.348 +27 22 12.68 20.54  1.894 1.53 0.76 -76.20                                 21.10  1.846 0.78 -79.78        0.56
1349 12 54 59.690 +27 24 54.97 20.54  1.580 0.88 0.93 -71.30                                 21.24  1.462 0.93 -63.85        0.65
1350 12 55 08.040 +27 25 52.54 21.59  1.133 0.66 0.81  24.68                                 22.16  1.108 0.81  25.84        0.56
1351 12 54 52.159 +27 27 47.95 20.68  3.645 0.60 0.79  50.97                                 21.42  3.433 0.77  43.09        0.62
1352 12 55 01.462 +27 28 14.45 22.14  1.063 0.95 0.91 -89.00                                 22.65  1.038 0.94 -74.09        0.51
1353 12 54 52.812 +27 29 07.69 22.73  1.266 0.75 0.86  46.92                                 23.32  1.223 0.80  52.80        0.56
1354 12 55 20.112 +27 30 24.48 19.09  2.266 1.00 0.83  86.36                                 19.61  2.308 0.83  89.87        0.56
1355 12 54 48.638 +27 30 35.68 21.49  1.188 0.60 0.58  60.75                                 21.99  1.235 0.54  61.43        0.51
1356 12 55 22.133 +27 31 01.45 20.63  2.296 1.12 0.59  67.41                                 21.19  2.239 0.56  67.71        0.51
1357 12 55 10.826 +27 36 11.48 20.16  1.461 1.21 0.78 -89.91                                 20.68  1.477 0.79 -88.93        0.54
1358 12 55 06.170 +27 37 27.19 20.01  2.670 1.24 0.84 -67.17                                 20.61  2.621 0.81 -74.17        0.59
1359 12 55 08.952 +27 38 23.39 21.56  1.045 0.65 0.69 -59.25                                 22.03  1.079 0.69 -58.87        0.48
1360 12 55 03.626 +27 38 35.99 21.45  1.869 0.94 0.54  48.09                                 22.11  1.676 0.54  54.78        0.62
1361 12 55 16.157 +27 39 02.99 19.80  1.637 1.22 0.71  77.36                                 20.48  1.519 0.73  79.04        0.63
1362 12 54 34.478 +27 40 46.45 20.32  2.534 0.74 0.94  62.90                                 20.79  2.576 0.93  68.17        0.50
1363 12 55 13.980 +27 40 51.42 20.65  1.539 1.15 0.49 -48.70 12 55 13.980 +27 40 51.46 24.44 21.23  1.512 0.49 -48.77 25.05  0.58
1364 12 54 44.964 +27 42 28.66 21.55  1.209 0.95 0.54  82.40                                 22.14  1.173 0.54  81.04        0.58
1365 12 55 07.610 +27 44 06.47 20.18  2.482 0.75 0.74  82.54                                 20.50  2.859 0.64  83.28        0.43
1366 12 55 01.392 +27 45 40.39 21.47  1.013 1.11 0.75  81.16                                 21.98  1.002 0.76  83.38       -0.06
1367 12 55 23.659 +27 45 39.06 21.63  1.123 0.75 0.64 -57.48                                 22.20  1.077 0.64 -49.25        0.54
1368 12 55 12.816 +27 47 11.33 20.16  1.443 0.85 0.76 -83.95 12 55 12.806 +27 47 11.36 23.67 20.62  1.491 0.77 -86.75 24.18  0.39
1369 12 55 21.773 +27 49 00.05 21.03  1.413 0.94 0.66  11.61 12 55 21.787 +27 49 00.16 24.78 21.65  1.339 0.67  13.58 25.25  0.59
1370 12 54 56.230 +27 50 14.46 21.79  1.346 1.01 0.79 -60.21                                 22.25  1.266 0.70 -47.12        0.51
1371 12 55 17.424 +27 55 18.52 20.94  2.285 2.41 0.70  33.00                                 21.47  2.334 0.68  33.82        0.52
1372 12 55 17.568 +27 56 57.19 21.53  1.346 1.07 0.67 -56.72                                 22.05  1.344 0.67 -52.50        0.52
1373 12 55 20.731 +27 56 41.89 21.54  1.221 1.21 0.81 -68.33                                 21.99  1.212 0.83 -66.96        0.49
1374 12 55 08.434 +27 57 36.11 20.21  1.505 1.02 0.58 -46.80                                 20.72  1.498 0.58 -46.83        0.51
1375 12 55 21.970 +27 59 23.89 20.45  1.630 1.02 0.80  14.51                                 21.00  1.616 0.79  15.18        0.54
1376 12 54 42.130 +28 01 39.97 20.58  1.441 1.46 0.62 -78.70                                 21.17  1.406 0.61 -78.49        0.58
1377 12 55 18.456 +28 04 54.30 21.17  1.114 0.76 0.76 -10.06 12 55 18.458 +28 04 54.26 24.64 21.72  1.103 0.78  -6.61 25.05  0.55
1378 12 54 40.474 +28 05 43.91 20.55  1.195 0.89 0.88  -2.36                                 21.08  1.186 0.92  -5.42        0.55
1379 12 55 20.282 +28 06 32.69 21.20  1.031 1.10 0.63 -19.97                                 21.75  1.017 0.64 -21.01        0.54
1380 12 55 17.712 +28 09 48.49 21.87  1.356 0.92 0.64  79.79                                 22.37  1.361 0.65  80.35        0.52
1381 12 55 06.984 +28 10 11.93 21.28  1.264 1.72 0.76  21.11                                 21.77  1.317 0.76  22.80        0.52
1382 12 55 14.585 +28 10 41.23 21.72  1.073 0.57 0.89  27.14                                 22.29  1.098 0.83  34.22        0.57
1383 12 55 09.962 +28 11 25.30 20.53  1.262 0.82 0.60  51.35                                 21.06  1.265 0.60  51.12        0.54
1384 12 55 05.453 +28 12 47.52 21.16  1.516 1.29 0.61   5.74                                 21.71  1.551 0.61   8.46       -0.02
1385 12 54 39.108 +28 14 33.54 21.59  1.156 0.90 0.87  71.63                                 22.18  1.156 0.79  78.86        0.56
1386 12 55 23.590 +28 15 17.89 20.59  1.986 0.88 0.70 -10.67 12 55 23.659 +28 15 17.75 25.73 21.17  1.972 0.68  -7.83 26.55  0.58
1387 12 54 46.402 +28 18 31.97 22.00  1.037 0.85 0.96 -34.52                                 22.63  1.027 0.93 -52.71        0.66
1388 12 54 49.438 +28 21 21.78 21.01  1.735 0.92 0.77  15.14                                 21.53  1.752 0.75  16.47        0.54
1389 12 54 41.681 +28 22 30.00 21.61  1.302 0.84 0.92  42.27 12 54 41.681 +28 22 30.00 25.24 22.09  1.309 0.95  26.81 25.65  0.53
1390 12 55 04.358 +28 30 53.71 22.28  1.300 0.57 0.72 -15.60                                 22.96  1.221 0.72 -20.00        0.65
1391 12 55 10.495 +28 33 32.18 20.78  1.687 0.97 0.88  77.45                                 21.35  1.657 0.87  74.87        0.54
1392 12 54 37.250 +28 44 23.96 21.25  1.358 0.93 0.46  44.20                                 21.73  1.392 0.45  44.08        0.50
1393 12 54 42.252 +28 46 28.96 20.02  2.030 0.86 0.38  42.72                                 20.55  2.063 0.37  43.21        0.55
1394 12 54 36.809 +28 49 01.45 20.38  2.061 0.79 0.53  18.38                                 20.94  2.072 0.52  17.05        0.58
1395 12 54 50.741 +28 57 47.12 21.77  1.042 0.63 0.48  61.23                                 22.18  1.139 0.51  62.91        0.37
1396 12 54 55.445 +28 58 48.04 19.15  2.638 0.87 0.80 -70.06 12 54 55.510 +28 58 47.57 24.89 19.65  2.647 0.80 -70.65 25.51  0.51
1397 12 55 11.251 +29 00 24.37 20.22  1.664 0.76 0.68  -3.08                                 20.71  1.609 0.69  -3.62        0.48
1398 12 54 54.187 +29 01 27.12 19.01  2.456 1.07 0.76 -11.57                                 19.56  2.439 0.76 -10.96        0.55
1399 12 54 51.156 +29 02 18.20 20.83  1.826 0.69 0.63 -15.32                                 21.23  1.783 0.63 -16.24        0.39
1400 12 55 06.571 +29 14 30.37 20.98  1.371 0.71 0.55 -86.20                                 21.53  1.346 0.57 -86.42        0.56
1401 12 54 51.053 +29 26 06.40 19.87  2.046 0.86 0.60 -27.40                                 20.39  2.039 0.60 -27.57        0.52
1402 12 54 50.330 +29 24 54.61 20.31  2.360 0.88 0.64  26.15                                 20.66  2.249 0.62  27.60        0.32
1403 12 55 05.105 +29 35 17.70 20.25  4.529 1.24 0.48  28.80                                 20.90  4.116 0.49  28.35        0.53
1404 12 54 03.926 +26 39 15.84 20.47  1.384 1.15 0.53  23.14                                 20.98  1.436 0.52  21.71        0.52
1405 12 54 25.486 +26 40 39.79 20.73  1.175 0.79 0.66  50.97                                 21.24  1.152 0.67  49.94        0.52
1406 12 54 31.970 +26 54 38.23 22.02  1.964 0.89 0.51  14.59                                 22.68  1.713 0.54   9.87        0.55
1407 12 53 53.693 +26 56 47.51 20.43  1.539 0.74 0.76   3.85                                 20.90  1.555 0.79   4.70        0.52
1408 12 54 23.198 +26 57 49.61 20.24  1.711 0.80 0.82  83.67                                 20.73  1.738 0.84  82.89        0.53
1409 12 54 17.410 +26 58 12.07 20.88  1.520 0.89 0.63  36.04                                 21.37  1.506 0.64  35.19        0.49
1410 12 54 21.914 +26 58 46.34 21.64  1.668 0.66 0.63  70.31 12 54 21.982 +26 58 46.42 24.86 22.25  1.613 0.58  72.52 25.35  0.58
1411 12 54 33.202 +27 00 36.76 20.90  1.246 0.81 0.61  -9.91                                 21.44  1.235 0.62 -10.64        0.56
1412 12 53 45.540 +27 01 31.80 21.47  1.254 1.04 0.59 -10.14                                 21.84  1.398 0.53   3.04        0.52
1413 12 53 45.871 +27 02 32.03 20.99  1.302 0.88 0.74  66.58                                 21.57  1.282 0.73  70.49        0.59
1414 12 54 05.446 +27 06 38.12 20.95  1.192 0.25 0.77 -52.17 12 54 05.446 +27 06 38.41 22.87 21.78  1.227 0.77 -57.13 24.64  0.86
1415 12 54 33.257 +27 07 55.67 21.05  2.076 0.82 0.62  78.03                                 21.60  2.028 0.62  75.13        0.54
1416 12 54 18.401 +27 09 52.96 21.43  1.449 0.82 0.71  37.82                                 22.03  1.379 0.71  34.86        0.57
1417 12 54 26.052 +27 12 24.01 19.87  2.188 1.14 0.88  64.12                                 20.49  2.133 0.86  66.63        0.59
1418 12 53 45.226 +27 11 41.50 19.83  2.561 1.14 0.40  20.61                                 20.56  2.358 0.38  19.86        0.65
1419 12 53 45.180 +27 11 08.70 21.30  1.064 1.24 0.84 -58.37                                 21.80  1.104 0.86 -51.86        0.51
1420 12 54 07.418 +27 15 05.90 20.27  1.579 1.26 0.71  71.42                                 20.87  1.565 0.71  71.54        0.60
1421 12 53 53.342 +27 19 21.07 19.93  1.858 0.98 0.81 -62.54                                 20.53  1.843 0.82 -63.99        0.60
1422 12 53 46.358 +27 19 27.70 21.15  1.262 1.14 0.96 -89.69                                 21.66  1.210 0.96 -48.48        0.50
1423 12 54 03.792 +27 20 11.54 21.17  2.512 0.64 0.87 -75.66                                 21.72  2.439 0.86 -65.40        0.52
1424 12 54 01.675 +27 21 43.85 20.68  2.284 1.42 0.35 -88.99 12 54 01.699 +27 21 43.78 24.52 21.28  2.156 0.35 -88.69 25.20  0.57
1425 12 54 25.507 +27 21 27.86 21.41  1.032 1.18 0.94 -36.32                                 21.90  1.072 0.93 -51.21        0.51
1426 12 54 10.531 +27 22 12.11 21.29  1.439 0.83 0.53  13.24                                 21.83  1.425 0.55  15.26        0.54
1427 12 53 52.471 +27 23 08.34 21.29  2.103 2.43 0.92 -87.90                                 22.05  1.737 0.89 -80.07        0.60
1428 12 54 28.265 +27 21 58.79 20.64  1.286 0.98 0.56 -43.62 12 54 28.265 +27 21 59.00 23.86 21.18  1.275 0.57 -42.79 24.36  0.55
1429 12 54 32.887 +27 23 39.70 22.09  1.028 0.63 0.75  46.30                                 22.43  1.008 0.73  44.12        0.34
1430 12 54 10.267 +27 27 12.96 18.34  3.396 1.16 0.74 -46.26                                 18.89  3.368 0.74 -48.34        0.55
1431 12 54 27.504 +27 28 37.96 21.25  1.033 0.69 0.88 -79.74                                 21.75  1.049 0.89 -77.44        0.51
1432 12 54 24.847 +27 29 37.61 20.75  1.225 0.82 0.80  29.11                                 21.29  1.240 0.78  29.36        0.54
1433 12 54 20.628 +27 31 53.47 19.87  1.838 0.74 0.54  84.60                                 20.36  1.834 0.53  83.99        0.50
1434 12 53 55.757 +27 31 51.53 19.90  1.801 0.89 0.65 -84.51                                 20.44  1.799 0.66 -84.70        0.55
1435 12 54 15.732 +27 34 26.22 21.24  1.394 0.82 0.92  -5.55                                 21.78  1.342 0.97  13.78        0.54
1436 12 53 56.095 +27 35 04.16 21.46  1.488 0.64 0.74  22.79                                 22.01  1.439 0.76  18.92        0.54
1437 12 54 29.102 +27 36 14.54 19.85  1.784 0.90 0.81 -13.18 12 54 29.122 +27 36 14.00 25.00 20.42  1.756 0.80 -13.85 25.52  0.56
1438 12 53 48.876 +27 39 34.13 18.67  3.766 0.75 0.83  29.92                                 19.26  3.770 0.83  29.21        0.61
1439 12 54 34.550 +27 39 34.16 19.67  2.246 1.72 0.51 -49.33                                 20.28  2.131 0.52 -49.74        0.58
1440 12 53 54.722 +27 39 18.18 21.45  1.071 1.58 0.64 -52.28                                 21.97  1.088 0.64 -50.81        0.52
1441 12 54 23.926 +27 41 58.74 21.67  1.383 0.84 0.64 -26.57                                 22.19  1.344 0.63 -30.44        0.51
1442 12 53 51.509 +27 45 38.99 20.44  1.555 0.83 0.67  77.83                                 20.98  1.589 0.66  77.97        0.57
1443 12 54 09.708 +27 45 11.02 21.92  1.009 1.31 0.75 -35.63                                 22.46  0.986 0.77 -32.57        0.54
1444 12 53 49.421 +27 45 00.79 21.11  1.318 0.89 0.61 -42.42                                 21.54  1.255 0.62 -42.21        0.42
1445 12 54 11.856 +27 46 31.91 21.74  1.645 0.65 0.39 -11.18                                 22.27  1.634 0.39 -10.53        0.53
1446 12 54 23.674 +27 48 13.18 20.30  1.299 1.54 0.81  55.91                                 20.88  1.257 0.84  56.44        0.57
1447 12 53 57.977 +27 50 35.38 20.73  1.050 1.01 0.73  14.79                                 21.28  1.047 0.73  16.27        0.55
1448 12 54 24.180 +27 52 57.22 18.92  2.416 0.99 0.97  15.77                                 19.50  2.370 0.98  37.36        0.59
1449 12 54 24.456 +27 55 07.61 21.71  1.404 0.94 0.85 -51.59                                 22.15  1.460 0.87 -43.35        0.50
1450 12 53 56.498 +27 55 54.16 20.47  1.825 1.05 0.71 -11.76                                 21.03  1.810 0.72 -10.32        0.56
1451 12 54 03.809 +27 57 54.32 20.43  1.275 0.74 0.78  12.29                                 20.96  1.289 0.79  11.62        0.55
1452 12 53 44.273 +28 00 12.38 20.19  1.481 1.04 0.89   2.12                                 20.73  1.472 0.90   5.85        0.55
1453 12 54 28.034 +28 01 55.56 21.89  1.271 1.17 0.46 -46.70                                 22.50  1.203 0.45 -46.71        0.59
1454 12 54 31.361 +28 11 08.95 20.50  1.806 0.82 0.74 -88.84                                 21.05  1.749 0.76 -89.42        0.54
1455 12 53 48.358 +28 12 12.28 20.44  1.450 1.16 0.75 -89.37                                 20.99  1.468 0.74 -88.94        0.56
1456 12 53 59.177 +28 12 40.43 19.52  2.139 1.63 0.54 -55.18                                 20.13  2.091 0.53 -54.77        0.60
1457 12 54 06.173 +28 13 22.84 21.27  1.083 0.87 0.67 -30.02                                 21.74  1.093 0.66 -29.14        0.49
1458 12 54 18.869 +29 06 14.29 21.95  1.768 2.02 0.59 -50.35                                 22.27  1.761 0.70 -44.01        0.39
1459 12 54 20.095 +29 11 31.70 22.31  1.572 2.80 0.66  10.26                                 23.24  1.455 0.46  22.24        0.92
1460 12 53 57.053 +29 15 00.14 19.30  2.618 0.69 0.58  10.87                                 19.85  2.624 0.57  10.86        0.56
1461 12 53 39.192 +27 12 36.97 20.11  1.904 0.72 0.42 -13.51                                 20.65  1.894 0.41 -13.80        0.55
1462 12 53 15.881 +27 20 05.35 20.77  1.170 1.05 0.68 -14.22                                 21.30  1.143 0.69 -15.40        0.54
1463 12 53 11.398 +27 28 08.51 20.74  1.186 1.08 0.58  16.66 12 53 11.393 +27 28 08.54 25.26 21.32  1.146 0.58  16.22 25.83  0.59
1464 12 53 01.109 +27 37 10.52 21.99  1.404 0.75 0.86  -3.61                                 22.51  1.423 0.80  -5.45        0.51
1465 12 53 36.187 +27 37 40.44 18.67  2.973 1.52 0.77  -1.56                                 18.92  3.610 0.75   2.64        0.48
1466 12 53 15.127 +27 41 15.00 19.16  2.930 0.93 0.72  31.67                                 19.73  2.940 0.72  31.88        0.59
1467 12 53 12.974 +27 42 02.63 20.71  1.333 1.01 0.53 -75.42                                 21.27  1.342 0.53 -74.49        0.57
1468 12 53 30.622 +27 44 37.00 21.12  1.266 1.02 0.57  18.70                                 21.65  1.297 0.56  21.07        0.56
1469 12 52 56.304 +27 45 35.93 19.98  1.623 0.88 0.89  34.48 12 52 56.304 +27 45 35.93 24.74 20.59  1.558 0.88  33.18 25.36  0.57
1470 12 53 25.200 +27 47 03.08 21.03  1.121 0.63 0.65 -33.57                                 21.53  1.141 0.64 -32.20        0.53
1471 12 53 19.766 +27 47 39.16 22.00  1.610 0.70 0.67  76.70 12 53 19.774 +27 47 39.23 23.80 22.59  1.632 0.58  80.12 24.37  0.58
1472 12 53 12.324 +27 52 43.82 20.93  1.402 0.87 0.89 -77.89                                 21.50  1.404 0.90 -77.81        0.58
1473 12 52 58.920 +27 51 56.48 21.51  1.229 1.02 0.54 -68.24                                 22.10  1.182 0.55 -67.23        0.59
1474 12 53 01.171 +27 57 56.02 21.74  1.395 1.44 0.89 -80.45                                 22.39  1.320 0.89 -62.19        0.62
1475 12 53 09.895 +28 16 54.95 21.53  2.691 0.59 0.68 -13.75                                 21.98  2.747 0.64 -21.03        0.47
1476 12 53 01.466 +28 21 46.08 22.42  1.165 1.46 0.67   4.97                                 23.02  1.233 0.72  13.83        0.54
1477 12 53 27.106 +28 33 05.22 20.51  1.709 0.82 0.57 -63.06                                 21.04  1.701 0.56 -63.09        0.53
1478 12 53 25.164 +28 34 38.39 20.46  1.172 0.79 0.82 -80.72                                 20.99  1.101 0.87  85.71        0.45
1479 12 52 50.635 +28 42 19.58 21.22  1.093 0.95 0.86  78.19                                 21.96  0.941 0.86  70.58        0.71
1480 12 53 38.179 +28 52 32.74 19.49  2.000 1.14 0.77 -44.33                                 19.92  2.059 0.74 -41.34        0.45
1481 12 52 36.641 +27 24 17.28 21.36  1.061 0.99 0.94  33.16 12 52 36.634 +27 24 17.39 24.59 21.84  1.108 0.96 -11.79 25.03  0.53
1482 12 52 31.222 +27 32 09.53 19.52  2.408 1.04 0.91  44.03                                 20.11  2.342 0.90  51.29        0.56
1483 12 52 39.758 +27 35 24.58 16.64 10.041 2.37 0.77 -42.08                                 16.73 11.963 0.76 -40.41        0.30
1484 12 52 45.924 +27 35 07.94 20.56  1.342 0.77 0.96  81.76                                 20.87  1.353 0.95  86.47        0.30
1485 12 52 38.827 +27 47 38.04 21.04  1.434 0.78 0.93  77.07 12 52 38.808 +27 47 38.87 25.42 21.63  1.424 0.93  71.49 25.90  0.59
1486 12 52 19.457 +27 50 23.42 18.98  2.458 1.29 0.72 -27.61                                 19.55  2.450 0.72 -27.07        0.59
1487 12 52 30.504 +28 02 46.25 20.09  1.856 0.81 0.93 -60.28                                 20.65  1.857 0.94 -56.66        0.59
1488 12 52 50.508 +28 03 21.13 21.07  1.532 0.79 0.99                                        21.60  1.612 0.91  84.51        0.53
1489 12 52 43.848 +28 21 00.11 20.01  1.269 1.61 0.97 -73.55                                 20.59  1.257 0.96  85.44        0.58
1490 12 52 24.823 +28 24 10.26 21.38  1.916 0.68 0.70 -54.63                                 22.05  1.889 0.65 -56.54        0.62
1491 12 52 03.876 +28 25 30.25 21.34  1.251 0.84 0.65  29.46                                 21.97  1.185 0.66  28.28        0.60
1492 12 51 24.406 +27 33 54.76 20.68  1.146 1.15 0.84 -69.72                                 21.04  1.200 0.83 -48.96        0.36
1493 12 51 42.168 +27 40 25.21 21.07  1.879 0.74 0.84  -1.39                                 21.53  1.975 0.81 -25.81        0.48
1494 12 51 59.664 +27 44 13.56 20.46  1.219 0.92 0.86  34.02                                 21.03  1.195 0.88  30.98        0.56
1495 12 51 32.282 +27 44 23.17 21.40  1.398 0.92 0.82 -37.02                                 22.03  1.359 0.78 -41.02        0.60
1496 12 52 00.482 +27 48 36.97 22.22  1.477 0.38 0.47  39.48                                 22.77  1.706 0.36  39.83        0.78
1497 12 51 15.281 +27 48 31.21 22.01  1.014 1.18 0.89 -54.72                                 22.58  1.003 0.81 -69.69        0.60
1498 12 52 00.586 +27 56 01.97 21.91  1.062 1.06 0.83  46.50                                 22.49  1.041 0.84  51.27        0.55
1499 12 51 34.063 +28 02 01.43 20.50  1.609 0.85 0.72  23.52 12 51 34.001 +28 02 01.39 24.77 21.10  1.525 0.74  27.61 25.45  0.57
1500 12 51 10.354 +28 03 50.15 19.75  1.575 0.95 0.84 -21.57 12 51 10.344 +28 03 50.26 23.78 20.32  1.572 0.85 -18.47 24.27  0.58
1501 12 51 59.246 +28 06 44.35 18.80  3.429 1.31 0.63  86.37                                 18.96  4.140 0.67  86.68        0.45
1502 12 51 15.134 +28 08 36.74 21.60  1.387 0.89 0.75  73.53                                 22.29  1.263 0.76  70.58        0.63
1503 12 51 16.661 +28 12 38.27 21.75  1.290 0.71 0.58  86.73                                 22.41  1.173 0.57 -87.76        0.59

